Is ImageNet worth 1 video? Learning strong image encoders from 1 long unlabelled video

Self-supervised learning has unlocked the potential of scaling up pretraining to billions of images, since annotation is unnecessary. But are we making the best use of data? How more economical can we be? In this work, we attempt to answer this question by making two contributions. First, we investigate first-person videos and introduce a "Walking Tours" dataset. These videos are high-resolution, hours-long, captured in a single uninterrupted take, depicting a large number of objects and actions with natural scene transitions. They are unlabeled and uncurated, thus realistic for self-supervision and comparable with human learning. Second, we introduce a novel self-supervised image pretraining method tailored for learning from continuous videos. Existing methods typically adapt image-based pretraining approaches to incorporate more frames. Instead, we advocate a "tracking to learn to recognize" approach. Our method called DoRA, leads to attention maps that Discover and tRAck objects over time in an end-to-end manner, using transformer cross-attention. We derive multiple views from the tracks and use them in a classical self-supervised distillation loss. Using our novel approach, a single Walking Tours video remarkably becomes a strong competitor to ImageNet for several image and video downstream tasks.

==> fig/stat/classes_AVA.txt <==
rank	count
0	67181
1	13375
2	13088
3	10942
4	9251
5	5946
6	5019
7	4794
8	4712
9	4598
10	4594
11	4047
12	3796
13	3602
14	3335
15	3081
16	2890
17	2749
18	2580
19	2513
20	2479
21	2398
22	2216
23	2158
24	1983
25	1883
26	1742
27	1686
28	1537
29	1444
30	1429
31	1413
32	1408
33	1341
34	1225
35	1178
36	1162
37	1133
38	986
39	870
40	830
41	805
42	796
43	788
44	786
45	783
46	772
47	765
48	759
49	749
50	739
51	655
52	648
53	618
54	602
55	582
56	562
57	560
58	553
59	518
60	515
61	498
62	497
63	449
64	447
65	439
66	419
67	416
68	413
69	410
70	399
71	397
72	357
73	355
74	353
75	344
76	339
77	329
78	324
79	309
80	301
81	292
82	276
83	275
84	269
85	266
86	262
87	260
88	249
89	213
90	204
91	204
92	199
93	191
94	189
95	187
96	180
97	180
98	178
99	165
100	164
101	163
102	163
103	163
104	162
105	161
106	160
107	160
108	159
109	156
110	143
111	143
112	142
113	138
114	138
115	135
116	135
117	134
118	129
119	120
120	119
121	117
122	116
123	114
124	110
125	107
126	104
127	103
128	102
129	100
130	99
131	99
132	96
133	93
134	92
135	92
136	89
137	89
138	88
139	86
140	86
141	84
142	79
143	78
144	78
145	77
146	76
147	76
148	73
149	73
150	72
151	69
152	64
153	64
154	61
155	61
156	60
157	60
158	59
159	57
160	57
161	56
162	53
163	51
164	51
165	50
166	50
167	49
168	49
169	49
170	49
171	48
172	47
173	46
174	46
175	45
176	45
177	45
178	44
179	44
180	43
181	43
182	43
183	42
184	42
185	41
186	40
187	39
188	38
189	38
190	37
191	36
192	36
193	36
194	36
195	36
196	35
197	35
198	35
199	34
200	34
201	34
202	33
203	33
204	33
205	32
206	32
207	32
208	32
209	32
210	32
211	31
212	31
213	31
214	30
215	30
216	30
217	29
218	29
219	28
220	28
221	28
222	28
223	28
224	28
225	27
226	27
227	27
228	27
229	26
230	26
231	26
232	25
233	25
234	25
235	25
236	25
237	24
238	24
239	24
240	24
241	24
242	23
243	22
244	22
245	21
246	21
247	21
248	21
249	20
250	20
251	20
252	19
253	19
254	19
255	18
256	18
257	18
258	18
259	18
260	17
261	17
262	17
263	17
264	17
265	17
266	16
267	16
268	16
269	16
270	15
271	15
272	15
273	14
274	14
275	14
276	14
277	14
278	14
279	14
280	14
281	14
282	14
283	14
284	13
285	13
286	13
287	13
288	13
289	13
290	12
291	12
292	12
293	12
294	12
295	12
296	12
297	12
298	12
299	12
300	12
301	11
302	11
303	11
304	11
305	11
306	11
307	11
308	11
309	11
310	11
311	11
312	11
313	11
314	11
315	11
316	11
317	10
318	10
319	10
320	10
321	10
322	10
323	10
324	10
325	10
326	10
327	10
328	10
329	10
330	10
331	10
332	10
333	10
334	10
335	9
336	9
337	9
338	9
339	9
340	9
341	9
342	9
343	9
344	9
345	8
346	8
347	8
348	8
349	8
350	8
351	8
352	8
353	8
354	8
355	8
356	8
357	8
358	8
359	8
360	8
361	8
362	8
363	8
364	7
365	7
366	7
367	7
368	7
369	7
370	7
371	7
372	7
373	7
374	7
375	7
376	7
377	7
378	7
379	6
380	6
381	6
382	6
383	6
384	6
385	6
386	6
387	6
388	6
389	6
390	6
391	6
392	6
393	6
394	6
395	6
396	6
397	6
398	6
399	6
400	6
401	6
402	6
403	6
404	5
405	5
406	5
407	5
408	5
409	5
410	5
411	5
412	5
413	5
414	5
415	5
416	5
417	5
418	5
419	5
420	5
421	5
422	5
423	5
424	4
425	4
426	4
427	4
428	4
429	4
430	4
431	4
432	4
433	4
434	4
435	4
436	4
437	4
438	4
439	4
440	4
441	4
442	4
443	4
444	4
445	4
446	4
447	4
448	4
449	4
450	4
451	4
452	4
453	4
454	4
455	3
456	3
457	3
458	3
459	3
460	3
461	3
462	3
463	3
464	3
465	3
466	3
467	3
468	3
469	3
470	3
471	3
472	3
473	3
474	3
475	3
476	3
477	3
478	3
479	3
480	3
481	3
482	3
483	3
484	3
485	3
486	3
487	3
488	3
489	3
490	3
491	3
492	3
493	3
494	3
495	3
496	3
497	3
498	3
499	3
500	3
501	3
502	2
503	2
504	2
505	2
506	2
507	2
508	2
509	2
510	2
511	2
512	2
513	2
514	2
515	2
516	2
517	2
518	2
519	2
520	2
521	2
522	2
523	2
524	2
525	2
526	2
527	2
528	2
529	2
530	2
531	2
532	2
533	2
534	2
535	2
536	2
537	2
538	2
539	2
540	2
541	2
542	2
543	2
544	2
545	2
546	2
547	2
548	2
549	2
550	2
551	2
552	2
553	2
554	2
555	2
556	2
557	2
558	2
559	2
560	2
561	2
562	2
563	2
564	2
565	2
566	2
567	2
568	2
569	1
570	1
571	1
572	1
573	1
574	1
575	1
576	1
577	1
578	1
579	1
580	1
581	1
582	1
583	1
584	1
585	1
586	1
587	1
588	1
589	1
590	1
591	1
592	1
593	1
594	1
595	1
596	1
597	1
598	1
599	1
600	1
601	1
602	1
603	1
604	1
605	1
606	1
607	1
608	1
609	1
610	1
611	1
612	1
613	1
614	1
615	1
616	1
617	1
618	1
619	1
620	1
621	1
622	1
623	1
624	1
625	1
626	1
627	1
628	1
629	1
630	1
631	1
632	1
633	1
634	1
635	1
636	1
637	1
638	1
639	1
640	1
641	1
642	1
643	1
644	1
645	1
646	1
647	1
648	1
649	1
650	1
651	1
652	1
653	1
654	1
655	1
656	1
657	1
658	1
659	1
660	1
661	1
662	1


==> fig/stat/classes_EK.txt <==
rank	count
0	50543
1	10471
2	6524
3	5528
4	3730
5	3587
6	2426
7	2363
8	2359
9	2001
10	1672
11	1407
12	1401
13	1351
14	1332
15	1326
16	1236
17	1111
18	1095
19	940
20	930
21	801
22	783
23	713
24	709
25	699
26	668
27	656
28	574
29	574
30	563
31	522
32	510
33	507
34	504
35	495
36	452
37	448
38	443
39	440
40	436
41	417
42	414
43	398
44	395
45	391
46	384
47	378
48	375
49	365
50	361
51	355
52	353
53	339
54	329
55	324
56	315
57	290
58	251
59	245
60	214
61	192
62	192
63	189
64	188
65	188
66	176
67	174
68	173
69	167
70	163
71	159
72	159
73	158
74	146
75	143
76	142
77	142
78	140
79	137
80	132
81	131
82	129
83	124
84	121
85	115
86	108
87	100
88	97
89	93
90	91
91	90
92	88
93	87
94	81
95	80
96	78
97	72
98	71
99	70
100	69
101	65
102	63
103	61
104	61
105	61
106	61
107	60
108	60
109	58
110	57
111	55
112	54
113	54
114	53
115	52
116	49
117	46
118	39
119	39
120	38
121	37
122	36
123	36
124	35
125	35
126	35
127	33
128	33
129	32
130	32
131	31
132	31
133	29
134	28
135	28
136	27
137	26
138	26
139	26
140	26
141	25
142	25
143	23
144	23
145	23
146	23
147	22
148	22
149	21
150	21
151	21
152	20
153	20
154	20
155	20
156	20
157	19
158	19
159	19
160	19
161	19
162	18
163	18
164	17
165	17
166	16
167	16
168	16
169	16
170	16
171	16
172	15
173	15
174	15
175	15
176	15
177	15
178	14
179	14
180	14
181	14
182	14
183	13
184	13
185	12
186	12
187	12
188	11
189	11
190	11
191	11
192	11
193	11
194	11
195	11
196	11
197	10
198	10
199	10
200	10
201	10
202	10
203	10
204	9
205	9
206	9
207	9
208	9
209	8
210	8
211	8
212	8
213	7
214	7
215	7
216	7
217	7
218	7
219	7
220	7
221	7
222	7
223	7
224	6
225	6
226	6
227	6
228	6
229	6
230	5
231	5
232	5
233	5
234	5
235	5
236	5
237	5
238	5
239	5
240	5
241	5
242	5
243	5
244	4
245	4
246	4
247	4
248	4
249	4
250	4
251	4
252	4
253	4
254	4
255	4
256	3
257	3
258	3
259	3
260	3
261	3
262	3
263	3
264	3
265	3
266	3
267	3
268	3
269	3
270	3
271	3
272	3
273	3
274	3
275	3
276	3
277	3
278	2
279	2
280	2
281	2
282	2
283	2
284	2
285	2
286	2
287	2
288	2
289	2
290	2
291	2
292	2
293	2
294	2
295	2
296	2
297	2
298	2
299	2
300	2
301	2
302	2
303	2
304	2
305	2
306	1
307	1
308	1
309	1
310	1
311	1
312	1
313	1
314	1
315	1
316	1
317	1
318	1
319	1
320	1
321	1
322	1
323	1
324	1
325	1
326	1
327	1
328	1
329	1
330	1
331	1
332	1
333	1
334	1
335	1
336	1
337	1
338	1
339	1
340	1
341	1
342	1
343	1
344	1
345	1
346	1
347	1
348	1
349	1
350	1
351	1
352	1
353	1
354	1
355	1
356	1
357	1
358	1
359	1
360	1
361	1
362	1
363	1
364	1
365	1
366	1
367	1
368	1
369	1
370	1
371	1
372	1


==> fig/stat/classes_WT.txt <==
rank	count
0	246134
1	145508
2	51218
3	36370
4	35990
5	34867
6	34841
7	32315
8	31833
9	30128
10	23755
11	23327
12	21376
13	21359
14	20597
15	17898
16	16312
17	12072
18	11870
19	11105
20	10789
21	10692
22	9853
23	9561
24	8495
25	7745
26	7454
27	7301
28	7075
29	6633
30	6219
31	6188
32	5574
33	5554
34	5522
35	5172
36	4798
37	4748
38	4698
39	4430
40	4392
41	4233
42	4034
43	3974
44	3869
45	3688
46	3683
47	3650
48	3568
49	3557
50	3303
51	3278
52	3192
53	3034
54	2948
55	2922
56	2919
57	2818
58	2674
59	2579
60	2566
61	2540
62	2501
63	2220
64	2201
65	2141
66	2077
67	2040
68	2037
69	1966
70	1957
71	1920
72	1878
73	1860
74	1817
75	1814
76	1798
77	1789
78	1774
79	1724
80	1603
81	1569
82	1565
83	1540
84	1511
85	1508
86	1446
87	1357
88	1321
89	1273
90	1241
91	1217
92	1216
93	1214
94	1192
95	1189
96	1154
97	1110
98	1079
99	1072
100	1070
101	1029
102	1028
103	995
104	984
105	952
106	945
107	936
108	915
109	881
110	877
111	854
112	846
113	840
114	829
115	828
116	816
117	790
118	757
119	739
120	729
121	720
122	683
123	640
124	626
125	620
126	606
127	583
128	580
129	563
130	560
131	559
132	541
133	538
134	521
135	516
136	512
137	504
138	503
139	482
140	474
141	469
142	467
143	465
144	464
145	454
146	453
147	449
148	449
149	435
150	429
151	426
152	415
153	406
154	383
155	382
156	377
157	374
158	369
159	369
160	360
161	350
162	343
163	336
164	335
165	330
166	324
167	322
168	315
169	313
170	310
171	309
172	305
173	304
174	298
175	297
176	289
177	288
178	281
179	280
180	275
181	270
182	262
183	259
184	257
185	253
186	253
187	245
188	241
189	240
190	239
191	237
192	233
193	232
194	230
195	228
196	224
197	222
198	217
199	207
200	203
201	202
202	199
203	190
204	189
205	184
206	181
207	180
208	178
209	177
210	175
211	174
212	173
213	170
214	170
215	167
216	167
217	167
218	167
219	165
220	164
221	157
222	154
223	151
224	146
225	145
226	145
227	140
228	138
229	137
230	137
231	137
232	136
233	136
234	136
235	135
236	133
237	133
238	131
239	128
240	123
241	121
242	119
243	119
244	117
245	117
246	116
247	115
248	113
249	111
250	109
251	109
252	107
253	107
254	106
255	105
256	105
257	104
258	104
259	100
260	99
261	96
262	96
263	94
264	93
265	93
266	93
267	86
268	85
269	84
270	84
271	81
272	80
273	77
274	76
275	74
276	72
277	71
278	70
279	69
280	69
281	68
282	67
283	67
284	66
285	64
286	64
287	62
288	62
289	62
290	62
291	62
292	61
293	61
294	60
295	60
296	59
297	58
298	58
299	57
300	56
301	56
302	56
303	55
304	55
305	55
306	54
307	54
308	54
309	53
310	53
311	52
312	51
313	51
314	50
315	50
316	49
317	48
318	47
319	47
320	46
321	45
322	43
323	43
324	43
325	42
326	41
327	40
328	40
329	40
330	37
331	37
332	36
333	35
334	35
335	34
336	33
337	32
338	32
339	32
340	32
341	32
342	31
343	31
344	31
345	31
346	31
347	30
348	29
349	29
350	28
351	28
352	28
353	28
354	27
355	27
356	27
357	27
358	26
359	26
360	26
361	26
362	25
363	25
364	25
365	25
366	25
367	24
368	24
369	23
370	23
371	23
372	22
373	22
374	22
375	22
376	21
377	21
378	21
379	20
380	20
381	19
382	19
383	19
384	19
385	18
386	18
387	18
388	17
389	17
390	16
391	16
392	16
393	16
394	16
395	16
396	16
397	15
398	15
399	15
400	15
401	15
402	14
403	14
404	14
405	14
406	14
407	13
408	13
409	13
410	13
411	13
412	13
413	13
414	12
415	12
416	12
417	12
418	11
419	11
420	11
421	11
422	11
423	11
424	11
425	11
426	11
427	11
428	11
429	11
430	11
431	10
432	10
433	10
434	10
435	10
436	10
437	10
438	10
439	10
440	10
441	9
442	9
443	9
444	9
445	9
446	8
447	8
448	8
449	8
450	8
451	8
452	8
453	7
454	7
455	7
456	7
457	7
458	7
459	7
460	7
461	7
462	7
463	7
464	7
465	7
466	7
467	7
468	7
469	7
470	7
471	7
472	6
473	6
474	6
475	6
476	6
477	6
478	6
479	6
480	6
481	6
482	6
483	6
484	6
485	6
486	6
487	6
488	6
489	6
490	5
491	5
492	5
493	5
494	5
495	5
496	5
497	5
498	5
499	5
500	5
501	5
502	5
503	5
504	5
505	5
506	5
507	4
508	4
509	4
510	4
511	4
512	4
513	4
514	4
515	4
516	4
517	4
518	4
519	4
520	4
521	4
522	4
523	4
524	4
525	4
526	4
527	4
528	4
529	4
530	3
531	3
532	3
533	3
534	3
535	3
536	3
537	3
538	3
539	3
540	3
541	3
542	3
543	3
544	3
545	3
546	3
547	3
548	3
549	3
550	3
551	3
552	3
553	3
554	3
555	3
556	3
557	3
558	3
559	3
560	3
561	3
562	2
563	2
564	2
565	2
566	2
567	2
568	2
569	2
570	2
571	2
572	2
573	2
574	2
575	2
576	2
577	2
578	2
579	2
580	2
581	2
582	2
583	2
584	2
585	2
586	2
587	2
588	2
589	2
590	2
591	2
592	2
593	2
594	2
595	2
596	1
597	1
598	1
599	1
600	1
601	1
602	1
603	1
604	1
605	1
606	1
607	1
608	1
609	1
610	1
611	1
612	1
613	1
614	1
615	1
616	1
617	1
618	1
619	1
620	1
621	1
622	1
623	1
624	1
625	1
626	1
627	1
628	1
629	1
630	1
631	1
632	1
633	1
634	1
635	1
636	1
637	1
638	1
639	1
640	1
641	1
642	1
643	1
644	1
645	1
646	1
647	1
648	1
649	1
650	1
651	1
652	1
653	1
654	1
655	1
656	1
657	1
658	1
659	1
660	1
661	1
662	1
663	1
664	1
665	1
666	1
667	1
668	1
669	1
670	1
671	1
672	1
673	1
674	1
675	1
676	1
677	1
678	1
679	1
680	1
681	1
682	1
683	1
684	1
685	1
686	1
687	1
688	1
689	1
690	1
691	1
692	1
693	1
694	1
695	1
696	1
697	1
698	1
699	1
700	1
701	1
702	1

==> fig/stat/classes_rom.txt <==
rank	count
0	7228
1	2224
2	1335
3	815
4	814
5	569
6	547
7	500
8	382
9	331
10	313
11	302
12	282
13	268
14	262
15	259
16	259
17	257
18	238
19	214
20	202
21	201
22	185
23	182
24	180
25	169
26	166
27	158
28	155
29	148
30	147
31	142
32	137
33	126
34	126
35	123
36	122
37	120
38	115
39	114
40	96
41	92
42	91
43	88
44	88
45	83
46	82
47	73
48	71
49	69
50	69
51	64
52	57
53	56
54	54
55	51
56	50
57	46
58	44
59	43
60	42
61	40
62	40
63	39
64	38
65	38
66	36
67	35
68	34
69	33
70	33
71	33
72	32
73	31
74	29
75	27
76	26
77	25
78	25
79	24
80	24
81	22
82	22
83	22
84	21
85	20
86	20
87	20
88	20
89	19
90	19
91	18
92	18
93	17
94	17
95	17
96	17
97	17
98	17
99	16
100	15
101	15
102	14
103	14
104	14
105	13
106	13
107	13
108	13
109	12
110	12
111	11
112	11
113	11
114	11
115	10
116	10
117	10
118	10
119	10
120	9
121	9
122	9
123	9
124	9
125	8
126	8
127	8
128	8
129	7
130	7
131	7
132	7
133	7
134	7
135	7
136	7
137	6
138	6
139	6
140	6
141	6
142	6
143	6
144	6
145	5
146	5
147	5
148	5
149	5
150	5
151	4
152	4
153	4
154	4
155	4
156	4
157	4
158	4
159	4
160	4
161	3
162	3
163	3
164	3
165	3
166	3
167	3
168	3
169	3
170	3
171	3
172	3
173	2
174	2
175	2
176	2
177	2
178	2
179	2
180	2
181	2
182	2
183	2
184	2
185	2
186	2
187	2
188	2
189	2
190	2
191	2
192	2
193	2
194	2
195	2
196	2
197	2
198	2
199	2
200	2
201	1
202	1
203	1
204	1
205	1
206	1
207	1
208	1
209	1
210	1
211	1
212	1
213	1
214	1
215	1
216	1
217	1
218	1
219	1
220	1
221	1
222	1
223	1
224	1
225	1
226	1
227	1
228	1
229	1
230	1
231	1
232	1
233	1
234	1
235	1
236	1
237	1
238	1
239	1
240	1
241	1
242	1
243	1
244	1
245	1
246	1
247	1
248	1
249	1
250	1
251	1
252	1
253	1
254	1
255	1
256	1
257	1
258	1


==> fig/stat/lightness_sub.txt <==
time  WT  EK  AVA  rom
   0.0000000e+00   0.0000000e+00   4.9100140e-01   2.4019177e-03   0.0000000e+00
   1.6666667e-01   6.8193475e-02   4.8234152e-01   1.5171381e-02   6.3344271e-02
   3.3333333e-01   1.2987084e-01   4.6829532e-01   2.9046188e-02   6.4396476e-02
   5.0000000e-01   1.6428878e-01   4.2480475e-01   3.3979538e-02   1.8159034e-01
   6.6666667e-01   1.9732028e-01   3.8670978e-01   4.9759776e-02   1.7037383e-01
   8.3333333e-01   2.3239258e-01   3.7612041e-01   5.5998171e-02   1.5660926e-01
   1.0000000e+00   2.8962211e-01   3.7246883e-01   6.8168538e-02   1.5959954e-01
   1.1666667e+00   3.5385646e-01   3.7003266e-01   7.0362507e-02   1.6592867e-01
   1.3333333e+00   4.1486964e-01   3.7632001e-01   7.4686171e-02   1.6750573e-01
   1.5000000e+00   4.6776126e-01   3.7162982e-01   7.5329936e-02   1.7208895e-01
   1.6666667e+00   5.2832192e-01   3.7069708e-01   7.3329134e-02   2.0587394e-01
   1.8333333e+00   5.6595714e-01   3.6238533e-01   7.6751924e-02   2.4644225e-01
   2.0000000e+00   6.1245648e-01   3.5637910e-01   9.8525277e-02   2.7172854e-01
   2.1666667e+00   6.5675980e-01   3.4943970e-01   1.2582724e-01   2.9575570e-01
   2.3333333e+00   6.9472421e-01   3.6138212e-01   1.5756660e-01   3.3602572e-01
   2.5000000e+00   7.2765905e-01   3.3705126e-01   1.7602028e-01   3.7485733e-01
   2.6666667e+00   7.4067867e-01   3.3964509e-01   1.8425210e-01   3.9964499e-01
   2.8333333e+00   7.2549560e-01   3.3156052e-01   2.1465563e-01   4.5614578e-01
   3.0000000e+00   7.3012595e-01   3.4766357e-01   2.3810578e-01   4.9418851e-01
   3.1666667e+00   7.3161946e-01   3.5822078e-01   2.4102831e-01   4.9442227e-01
   3.3333333e+00   7.2782360e-01   3.2715167e-01   2.3231835e-01   4.7323999e-01
   3.5000000e+00   7.3804096e-01   3.0830381e-01   2.4435292e-01   4.5735206e-01
   3.6666667e+00   7.3555738e-01   3.0050117e-01   2.7554859e-01   4.5901988e-01
   3.8333333e+00   7.4189186e-01   2.9995123e-01   2.8351512e-01   4.4455783e-01
   4.0000000e+00   7.6329240e-01   2.9635746e-01   2.9510896e-01   4.7185470e-01
   4.1666667e+00   7.6137661e-01   3.0851647e-01   3.0955741e-01   5.2079911e-01
   4.3333333e+00   7.7386883e-01   2.9888606e-01   3.1372650e-01   5.5250136e-01
   4.5000000e+00   7.6951280e-01   3.1906207e-01   3.2044212e-01   5.6020001e-01
   4.6666667e+00   7.6822251e-01   2.8455816e-01   3.2795312e-01   5.8984945e-01
   4.8333333e+00   7.6397278e-01   2.5338539e-01   3.3391492e-01   6.1598281e-01
   5.0000000e+00   7.9529964e-01   2.5511136e-01   3.4112364e-01   5.9980411e-01
   5.1666667e+00   8.1594155e-01   2.0793062e-01   3.4759118e-01   6.1186064e-01
   5.3333333e+00   8.2266584e-01   1.6369551e-01   3.7152308e-01   6.2884856e-01
   5.5000000e+00   8.1843261e-01   1.2578895e-01   3.7923152e-01   6.3729964e-01
   5.6666667e+00   8.1753935e-01   1.4405179e-01   3.8891518e-01   6.1767668e-01
   5.8333333e+00   8.0162967e-01   1.2361383e-01   4.2127153e-01   5.9535683e-01
   6.0000000e+00   7.9053217e-01   1.5333215e-01   4.1810017e-01   5.8412646e-01
   6.1666667e+00   7.7601802e-01   1.6503460e-01   4.3735627e-01   5.8763639e-01
   6.3333333e+00   7.6530848e-01   1.6761669e-01   4.3723057e-01   5.9754350e-01
   6.5000000e+00   7.4998098e-01   1.4539040e-01   4.3442474e-01   6.0110584e-01
   6.6666667e+00   7.4075432e-01   1.2620104e-01   4.1724629e-01   6.0440548e-01
   6.8333333e+00   7.2005408e-01   9.4557955e-02   4.1533814e-01   6.0751631e-01
   7.0000000e+00   7.0051398e-01   6.2064628e-02   4.6693706e-01   6.0281302e-01
   7.1666667e+00   6.7077605e-01   3.1744507e-02   4.8636830e-01   6.0321774e-01
   7.3333333e+00   6.9078451e-01   1.5564354e-02   5.0833843e-01   6.0381336e-01
   7.5000000e+00   7.0561524e-01   1.8999326e-03   5.1661825e-01   5.7722872e-01
   7.6666667e+00   7.1591411e-01   6.2865036e-02   5.1665532e-01   5.7070154e-01
   7.8333333e+00   7.1999270e-01   5.3429438e-01   5.2236333e-01   5.7235233e-01
   8.0000000e+00   7.1544763e-01   5.8355536e-01   5.2421746e-01   5.5208142e-01
   8.1666667e+00   7.1494716e-01   6.1603170e-01   5.3360619e-01   5.4260468e-01
   8.3333333e+00   7.2319334e-01   6.2158590e-01   5.4298095e-01   5.3537292e-01
   8.5000000e+00   7.2166535e-01   6.3276412e-01   5.4869540e-01   5.3346642e-01
   8.6666667e+00   7.2435627e-01   6.5021056e-01   5.5685700e-01   5.3675003e-01
   8.8333333e+00   7.2705965e-01   6.5713932e-01   5.5645798e-01   5.2993052e-01
   9.0000000e+00   7.3354369e-01   6.7723256e-01   5.4617031e-01   5.1490238e-01
   9.1666667e+00   7.5644559e-01   6.8940625e-01   5.4366522e-01   4.8178883e-01
   9.3333333e+00   7.6665811e-01   6.9627221e-01   5.3062758e-01   4.8330662e-01
   9.5000000e+00   7.6499159e-01   7.0426014e-01   5.3452935e-01   4.7222130e-01
   9.6666667e+00   7.6470818e-01   7.1072103e-01   5.3834895e-01   4.6714331e-01
   9.8333333e+00   7.7879388e-01   7.1547687e-01   5.2793469e-01   4.7500999e-01
   1.0000000e+01   7.7503696e-01   7.1963049e-01   5.2505794e-01   4.5612924e-01
   1.0166667e+01   7.6214932e-01   7.2281103e-01   5.2202398e-01   4.4626460e-01
   1.0333333e+01   7.5379874e-01   7.2658574e-01   5.2316438e-01   4.4270444e-01
   1.0500000e+01   7.6293961e-01   7.2868996e-01   5.2233880e-01   4.4250948e-01
   1.0666667e+01   7.7429295e-01   7.3083055e-01   5.2582816e-01   4.6259964e-01
   1.0833333e+01   7.6905626e-01   7.3521397e-01   5.3707483e-01   4.7227174e-01
   1.1000000e+01   7.6542299e-01   7.3971390e-01   5.4560356e-01   4.9026132e-01
   1.1166667e+01   7.3426147e-01   7.3686262e-01   5.5040175e-01   5.0064216e-01
   1.1333333e+01   7.4562935e-01   7.5260305e-01   5.4493295e-01   5.0856623e-01
   1.1500000e+01   7.5345692e-01   7.5471254e-01   5.4564574e-01   5.3306566e-01
   1.1666667e+01   7.4638880e-01   7.6776664e-01   6.3501835e-01   5.1066076e-01
   1.1833333e+01   7.2277884e-01   7.7100842e-01   6.7654703e-01   4.9123946e-01
   1.2000000e+01   7.2718976e-01   7.6624424e-01   6.7439406e-01   4.8180736e-01
   1.2166667e+01   7.2481476e-01   7.5554421e-01   6.7644052e-01   4.7428929e-01
   1.2333333e+01   7.1613239e-01   7.5894793e-01   6.6381000e-01   5.1933323e-01
   1.2500000e+01   7.2897925e-01   7.6316771e-01   6.6570770e-01   5.4269935e-01
   1.2666667e+01   7.3809119e-01   7.4788981e-01   6.7481169e-01   5.5583840e-01
   1.2833333e+01   8.0105864e-01   7.4195419e-01   6.5620580e-01   5.7664137e-01
   1.3000000e+01   8.2020591e-01   7.3198065e-01   6.3386290e-01   5.8202726e-01
   1.3166667e+01   8.4468762e-01   7.1591130e-01   6.2035423e-01   5.8482210e-01
   1.3333333e+01   8.3811317e-01   7.0950367e-01   6.0752303e-01   5.7769570e-01
   1.3500000e+01   8.4870534e-01   7.1130693e-01   6.0727178e-01   5.7520110e-01
   1.3666667e+01   8.5593623e-01   7.0936225e-01   6.0187603e-01   5.7205567e-01
   1.3833333e+01   8.4733795e-01   7.1100511e-01   5.9500796e-01   5.7631414e-01
   1.4000000e+01   8.4968264e-01   7.2074583e-01   6.0015766e-01   5.8481602e-01
   1.4166667e+01   8.5775557e-01   7.3144872e-01   6.1091706e-01   5.8606901e-01
   1.4333333e+01   8.5179149e-01   7.2016924e-01   6.1557414e-01   5.8314713e-01
   1.4500000e+01   8.4210534e-01   7.1489090e-01   6.1005682e-01   5.9116486e-01
   1.4666667e+01   8.3930594e-01   7.1138477e-01   6.1237435e-01   5.8326720e-01
   1.4833333e+01   8.2565635e-01   7.2588759e-01   6.0794742e-01   5.7801201e-01
   1.5000000e+01   8.2305906e-01   7.3095545e-01   5.9697284e-01   5.7037664e-01
   1.5166667e+01   8.1712660e-01   7.5362115e-01   5.9822817e-01   5.6703682e-01
   1.5333333e+01   8.1049409e-01   7.7854215e-01   5.9008769e-01   5.6658249e-01
   1.5500000e+01   8.0415696e-01   7.6334760e-01   5.7933094e-01   5.6723143e-01
   1.5666667e+01   8.0391166e-01   7.7563419e-01   5.8628100e-01   5.4778164e-01
   1.5833333e+01   8.0996970e-01   7.7063652e-01   5.8583735e-01   5.2779757e-01
   1.6000000e+01   8.2545669e-01   7.5652347e-01   5.8228340e-01   5.1041834e-01
   1.6166667e+01   8.3786028e-01   7.4854975e-01   5.8076770e-01   4.9014491e-01
   1.6333333e+01   8.2972653e-01   7.4736449e-01   5.7727902e-01   4.7765281e-01
   1.6500000e+01   8.3243777e-01   7.4930626e-01   5.7173985e-01   4.8348628e-01
   1.6666667e+01   8.3432619e-01   7.6143478e-01   5.6386215e-01   5.0127068e-01
   1.6833333e+01   8.4060241e-01   7.8816082e-01   5.6553006e-01   4.9393072e-01
   1.7000000e+01   8.2522807e-01   8.1280730e-01   5.6554534e-01   4.8443807e-01
   1.7166667e+01   8.2490531e-01   8.1077114e-01   5.7160853e-01   5.0077817e-01
   1.7333333e+01   8.3095932e-01   8.0975622e-01   5.7600056e-01   5.0637136e-01
   1.7500000e+01   8.1132262e-01   8.0609886e-01   5.8407218e-01   5.5622837e-01
   1.7666667e+01   8.0002259e-01   8.1766268e-01   5.8470257e-01   6.0357763e-01
   1.7833333e+01   8.2632012e-01   8.1591835e-01   5.8652690e-01   5.9954781e-01
   1.8000000e+01   8.4260824e-01   8.1970279e-01   5.8077065e-01   6.0584393e-01
   1.8166667e+01   8.4890439e-01   8.0756551e-01   5.6985062e-01   6.3728784e-01
   1.8333333e+01   8.5392237e-01   8.0640414e-01   5.5833768e-01   6.0016298e-01
   1.8500000e+01   8.5204271e-01   7.9699266e-01   5.5441210e-01   5.8487928e-01
   1.8666667e+01   8.5525239e-01   7.8860888e-01   5.4771920e-01   5.6655425e-01
   1.8833333e+01   8.6491279e-01   8.0199918e-01   5.4419865e-01   5.4800096e-01
   1.9000000e+01   8.6659292e-01   8.0101699e-01   5.2685627e-01   5.3388878e-01
   1.9166667e+01   8.7990332e-01   7.9426976e-01   5.0759179e-01   5.4820688e-01
   1.9333333e+01   8.8228345e-01   7.9182371e-01   5.0549991e-01   5.9016195e-01
   1.9500000e+01   8.6620232e-01   7.8930962e-01   4.9848674e-01   6.1313214e-01
   1.9666667e+01   8.3628646e-01   7.7983706e-01   5.0714284e-01   6.3970063e-01
   1.9833333e+01   8.2840242e-01   7.7746984e-01   4.9517868e-01   6.5980215e-01
   2.0000000e+01   8.2583846e-01   7.7685813e-01   4.8083513e-01   6.8448110e-01
   2.0166667e+01   8.2348070e-01   7.6771495e-01   4.6760529e-01   6.9641410e-01
   2.0333333e+01   8.3040968e-01   7.6409927e-01   4.5765408e-01   7.1112051e-01
   2.0500000e+01   8.3033163e-01   7.6926166e-01   4.4777029e-01   7.2416685e-01
   2.0666667e+01   8.2237030e-01   7.7284423e-01   4.4714063e-01   7.5897459e-01
   2.0833333e+01   8.1868431e-01   7.8481774e-01   4.3052526e-01   7.4243099e-01
   2.1000000e+01   8.1375955e-01   7.9497902e-01   4.2022226e-01   7.4369895e-01
   2.1166667e+01   7.9827884e-01   8.1307205e-01   4.0831318e-01   7.2256529e-01
   2.1333333e+01   7.9187322e-01   8.0512814e-01   4.0173375e-01   7.2630852e-01
   2.1500000e+01   7.9341627e-01   7.9700270e-01   3.8988925e-01   7.4587614e-01
   2.1666667e+01   8.0050058e-01   7.9361753e-01   3.7642059e-01   7.6812338e-01
   2.1833333e+01   8.0961866e-01   7.8579656e-01   3.7300110e-01   7.8452561e-01
   2.2000000e+01   8.1056039e-01   7.7834680e-01   3.7187419e-01   7.9908181e-01
   2.2166667e+01   8.2383547e-01   7.7138133e-01   3.7519923e-01   8.1867625e-01
   2.2333333e+01   8.2778397e-01   7.6856594e-01   3.8336689e-01   8.4389070e-01
   2.2500000e+01   8.2126184e-01   7.5573647e-01   3.8702421e-01   8.8708684e-01
   2.2666667e+01   8.0569565e-01   7.4702766e-01   3.8367543e-01   9.1887128e-01
   2.2833333e+01   8.2232019e-01   7.4307356e-01   3.7724365e-01   9.6506046e-01
   2.3000000e+01   8.3398878e-01   7.4238920e-01   3.7277402e-01   9.9072007e-01
   2.3166667e+01   8.4457210e-01   7.4634795e-01   3.7552531e-01   9.8880539e-01
   2.3333333e+01   8.4901935e-01   7.5295886e-01   3.8124730e-01   9.8505279e-01
   2.3500000e+01   8.4867076e-01   7.4060486e-01   3.8484961e-01   9.8104380e-01
   2.3666667e+01   8.4928896e-01   7.1200119e-01   3.7820927e-01   9.8541906e-01
   2.3833333e+01   8.5380464e-01   7.2196479e-01   3.5222840e-01   9.8809828e-01
   2.4000000e+01   8.5904963e-01   7.0811273e-01   3.4586882e-01   9.9792247e-01
   2.4166667e+01   8.8197917e-01   7.1139273e-01   4.0032047e-01   9.9481586e-01
   2.4333333e+01   8.9468110e-01   7.2570373e-01   3.9737845e-01   9.6760359e-01
   2.4500000e+01   9.1356026e-01   7.3112858e-01   3.9269303e-01   9.1545878e-01
   2.4666667e+01   9.1508695e-01   7.3721074e-01   4.0709923e-01   8.7206449e-01
   2.4833333e+01   9.1360288e-01   7.4387904e-01   4.1096451e-01   8.3530650e-01
   2.5000000e+01   9.1090334e-01   7.4468584e-01   4.0512179e-01   7.9286143e-01
   2.5166667e+01   9.1178328e-01   7.5951913e-01   4.3004882e-01   7.5623994e-01
   2.5333333e+01   9.1439517e-01   7.7121330e-01   4.4339798e-01   7.3153689e-01
   2.5500000e+01   9.1258638e-01   7.8046639e-01   4.7780675e-01   6.9694666e-01
   2.5666667e+01   9.2063048e-01   7.7680585e-01   5.0231836e-01   6.6335888e-01
   2.5833333e+01   9.0366572e-01   7.7618094e-01   5.0021982e-01   6.3065263e-01
   2.6000000e+01   9.0001927e-01   7.7683920e-01   4.9931857e-01   5.9858523e-01
   2.6166667e+01   9.1562227e-01   7.8049403e-01   5.1369228e-01   5.7303022e-01
   2.6333333e+01   9.2571739e-01   7.7713380e-01   5.0686643e-01   5.4718981e-01
   2.6500000e+01   9.1368050e-01   7.7203302e-01   4.9784441e-01   5.3157103e-01
   2.6666667e+01   9.0769520e-01   7.6156016e-01   4.8676466e-01   5.0834547e-01
   2.6833333e+01   8.9830874e-01   7.5628292e-01   4.9129332e-01   4.8213242e-01
   2.7000000e+01   8.7920275e-01   7.4845129e-01   4.8496950e-01   4.7537801e-01
   2.7166667e+01   8.7230873e-01   7.4250051e-01   4.8479119e-01   5.2432911e-01
   2.7333333e+01   8.5249623e-01   7.4416458e-01   4.9540813e-01   5.6583636e-01
   2.7500000e+01   8.4876432e-01   7.5602279e-01   5.0352219e-01   6.3049940e-01
   2.7666667e+01   8.3750306e-01   7.5633577e-01   5.0527811e-01   6.8039289e-01
   2.7833333e+01   8.3110951e-01   7.6306004e-01   5.1723517e-01   7.2633272e-01
   2.8000000e+01   8.2730742e-01   7.6044045e-01   5.3186250e-01   7.7163005e-01
   2.8166667e+01   8.4232819e-01   7.6127154e-01   5.4669746e-01   7.9109656e-01
   2.8333333e+01   8.5081554e-01   7.7034661e-01   5.4366788e-01   8.0219284e-01
   2.8500000e+01   8.5858781e-01   7.7592754e-01   5.4563343e-01   8.1847734e-01
   2.8666667e+01   8.6163494e-01   7.9230271e-01   5.4898905e-01   8.2189814e-01
   2.8833333e+01   8.7499866e-01   8.1783541e-01   5.5294758e-01   8.0249962e-01
   2.9000000e+01   8.7511448e-01   8.2992522e-01   5.5916065e-01   7.7402573e-01
   2.9166667e+01   8.8972562e-01   8.2024574e-01   5.7029044e-01   7.6893423e-01
   2.9333333e+01   9.0234534e-01   8.0896731e-01   5.7102847e-01   7.5239799e-01
   2.9500000e+01   8.9926215e-01   8.1698342e-01   5.6587128e-01   7.6311473e-01
   2.9666667e+01   8.9541609e-01   8.2825369e-01   5.6499273e-01   7.8269152e-01
   2.9833333e+01   8.9342382e-01   8.1954114e-01   5.6530421e-01   7.6545416e-01
   3.0000000e+01   8.9461218e-01   8.0826070e-01   5.6613895e-01   7.5994624e-01
   3.0166667e+01   9.0954473e-01   8.0144550e-01   5.6522163e-01   7.7356808e-01
   3.0333333e+01   9.3192105e-01   7.8776613e-01   5.6940115e-01   7.7501047e-01
   3.0500000e+01   9.4527932e-01   7.7635896e-01   5.6096576e-01   7.7849269e-01
   3.0666667e+01   9.4644699e-01   7.7413845e-01   5.7691222e-01   7.9103737e-01
   3.0833333e+01   9.4826129e-01   7.6469945e-01   5.6304266e-01   8.0803134e-01
   3.1000000e+01   9.3557203e-01   7.7536040e-01   5.2158820e-01   8.0027849e-01
   3.1166667e+01   9.3799800e-01   7.8040109e-01   4.8430776e-01   7.8659208e-01
   3.1333333e+01   9.3418939e-01   7.7541937e-01   4.5009916e-01   7.6607343e-01
   3.1500000e+01   9.1567655e-01   7.7602093e-01   4.1703979e-01   7.7005820e-01
   3.1666667e+01   9.1029076e-01   7.7639710e-01   3.9908480e-01   7.6942531e-01
   3.1833333e+01   9.0425372e-01   7.6822049e-01   3.9199663e-01   7.7088124e-01
   3.2000000e+01   8.9495872e-01   7.6816012e-01   3.6898686e-01   7.9111177e-01
   3.2166667e+01   8.9100998e-01   7.7210056e-01   3.5625368e-01   7.9920136e-01
   3.2333333e+01   8.7256536e-01   7.8626419e-01   3.3818726e-01   8.3313006e-01
   3.2500000e+01   8.7368776e-01   7.8125735e-01   3.2332356e-01   8.6114752e-01
   3.2666667e+01   8.8524034e-01   7.7951800e-01   3.1812626e-01   8.8309597e-01
   3.2833333e+01   8.9505097e-01   7.9230314e-01   3.3361150e-01   8.7585634e-01
   3.3000000e+01   9.0695623e-01   7.9273217e-01   3.4325354e-01   8.6152466e-01
   3.3166667e+01   9.0647281e-01   7.9056360e-01   3.4506912e-01   8.4726559e-01
   3.3333333e+01   9.1222694e-01   7.7609960e-01   3.4199868e-01   8.3497584e-01
   3.3500000e+01   9.2285431e-01   7.6793332e-01   3.4020345e-01   8.1492334e-01
   3.3666667e+01   9.0741127e-01   7.7678160e-01   3.4656562e-01   8.0265477e-01
   3.3833333e+01   9.0421962e-01   7.7775439e-01   3.5435494e-01   7.4861554e-01
   3.4000000e+01   8.7623595e-01   7.8471126e-01   3.6134967e-01   7.0518072e-01
   3.4166667e+01   8.7136828e-01   7.9439454e-01   3.6330541e-01   6.7814080e-01
   3.4333333e+01   8.7338089e-01   7.9378173e-01   3.5118197e-01   6.3079254e-01
   3.4500000e+01   8.8572671e-01   7.8760074e-01   3.7036108e-01   6.0082110e-01
   3.4666667e+01   8.7894901e-01   7.9497911e-01   4.0322677e-01   5.7746098e-01
   3.4833333e+01   8.7221686e-01   7.8268244e-01   4.4289993e-01   5.5447532e-01
   3.5000000e+01   8.7865858e-01   7.9455586e-01   4.9150947e-01   5.5398262e-01
   3.5166667e+01   8.5747640e-01   7.9479552e-01   5.1861416e-01   5.6821981e-01
   3.5333333e+01   8.4638424e-01   7.7268480e-01   5.2277560e-01   5.7647355e-01
   3.5500000e+01   8.4953193e-01   7.7193412e-01   5.2458363e-01   5.6836722e-01
   3.5666667e+01   8.5878804e-01   7.7853674e-01   5.2799090e-01   5.5435177e-01
   3.5833333e+01   8.6744656e-01   7.8246211e-01   5.2916332e-01   5.5699509e-01
   3.6000000e+01   8.5740268e-01   7.9243719e-01   5.4920408e-01   5.6131659e-01
   3.6166667e+01   8.5348793e-01   8.2574629e-01   5.5177284e-01   5.8152277e-01
   3.6333333e+01   8.6201542e-01   8.3929668e-01   5.5318630e-01   5.9936377e-01
   3.6500000e+01   8.6514221e-01   8.4721763e-01   5.5187442e-01   6.1061083e-01
   3.6666667e+01   8.5898712e-01   8.3127890e-01   5.5602271e-01   6.3103235e-01
   3.6833333e+01   8.3452143e-01   9.1705316e-01   5.4001204e-01   6.3894481e-01
   3.7000000e+01   8.2972912e-01   8.9462993e-01   5.3004489e-01   6.5752421e-01
   3.7166667e+01   8.1977628e-01   8.7453651e-01   5.1700193e-01   6.5696918e-01
   3.7333333e+01   8.3254522e-01   9.1482226e-01   5.0954013e-01   6.5078610e-01
   3.7500000e+01   8.2475456e-01   9.2759145e-01   5.0525081e-01   6.7612154e-01
   3.7666667e+01   8.0151420e-01   9.2221565e-01   5.0857892e-01   7.0669271e-01
   3.7833333e+01   7.9649219e-01   8.8937720e-01   5.1978861e-01   7.2012426e-01
   3.8000000e+01   7.8490051e-01   8.4197911e-01   5.0448566e-01   7.4157829e-01
   3.8166667e+01   7.9591373e-01   8.1872349e-01   4.9727907e-01   7.5014829e-01
   3.8333333e+01   7.9270524e-01   7.9991795e-01   4.9112455e-01   7.4049826e-01
   3.8500000e+01   7.8648934e-01   7.7508757e-01   4.7826185e-01   7.4842425e-01
   3.8666667e+01   7.9924863e-01   7.5324419e-01   4.7816755e-01   7.7710305e-01
   3.8833333e+01   7.9122609e-01   7.1981085e-01   4.7487094e-01   8.1503221e-01
   3.9000000e+01   7.9497677e-01   6.5968221e-01   4.9365255e-01   8.7169842e-01
   3.9166667e+01   8.1850403e-01   6.0418881e-01   4.9292697e-01   8.9290278e-01
   3.9333333e+01   8.2123995e-01   5.5512845e-01   4.7868622e-01   9.1352738e-01
   3.9500000e+01   8.1498837e-01   6.0240140e-01   4.7194082e-01   9.2989272e-01
   3.9666667e+01   7.9801861e-01   6.0583435e-01   4.6617692e-01   9.4285663e-01
   3.9833333e+01   7.8691818e-01   5.9337110e-01   4.9441931e-01   9.0045742e-01
   4.0000000e+01   7.8636098e-01   5.4864409e-01   5.1488700e-01   8.4297846e-01
   4.0166667e+01   7.8727716e-01   5.5313852e-01   5.2208124e-01   7.9521546e-01
   4.0333333e+01   7.7133677e-01   5.4091581e-01   5.1758054e-01   7.8000915e-01
   4.0500000e+01   7.6263321e-01   5.3904416e-01   5.2031608e-01   7.6288927e-01
   4.0666667e+01   7.7817133e-01   5.7473985e-01   5.2310890e-01   7.5259172e-01
   4.0833333e+01   7.9471618e-01   5.9165066e-01   5.3247609e-01   7.4584695e-01
   4.1000000e+01   7.8693537e-01   6.0218193e-01   5.3215851e-01   7.5174794e-01
   4.1166667e+01   7.7139463e-01   6.0522882e-01   5.5339649e-01   7.4008980e-01
   4.1333333e+01   7.6738695e-01   5.9895198e-01   5.6502450e-01   7.2921732e-01
   4.1500000e+01   7.5954116e-01   6.1241054e-01   5.6114376e-01   7.1557575e-01
   4.1666667e+01   7.5813120e-01   6.1438364e-01   5.7002470e-01   7.1392817e-01
   4.1833333e+01   7.5657355e-01   6.0047452e-01   5.7957171e-01   7.4000421e-01
   4.2000000e+01   7.6878858e-01   5.9084752e-01   6.0923325e-01   7.3798350e-01
   4.2166667e+01   7.7461451e-01   5.8839480e-01   6.0037963e-01   7.4011901e-01
   4.2333333e+01   7.7461511e-01   5.8660361e-01   5.7994050e-01   7.4972151e-01
   4.2500000e+01   7.7142827e-01   6.0644524e-01   5.7696253e-01   7.2942758e-01
   4.2666667e+01   7.7345533e-01   6.0983278e-01   6.0538256e-01   7.0429696e-01
   4.2833333e+01   7.6794681e-01   6.1003968e-01   6.2420093e-01   6.7099332e-01
   4.3000000e+01   7.5811800e-01   6.0109864e-01   6.4351053e-01   6.4007084e-01
   4.3166667e+01   7.5278602e-01   5.8419311e-01   6.2579169e-01   6.0845376e-01
   4.3333333e+01   7.5371643e-01   5.8486555e-01   6.0850795e-01   5.8042441e-01
   4.3500000e+01   7.4234566e-01   5.8196020e-01   5.9469189e-01   5.5959353e-01
   4.3666667e+01   7.2701717e-01   5.8606773e-01   6.0022248e-01   5.4381570e-01
   4.3833333e+01   7.2741359e-01   5.9673050e-01   6.1887390e-01   5.1125305e-01
   4.4000000e+01   7.3655962e-01   5.8297520e-01   6.0463738e-01   4.8149465e-01
   4.4166667e+01   7.4757242e-01   5.8691327e-01   6.0934928e-01   4.5140964e-01
   4.4333333e+01   7.4271963e-01   5.7207826e-01   6.0175688e-01   4.6940736e-01
   4.4500000e+01   7.5151649e-01   5.6464948e-01   6.0176937e-01   4.9019098e-01
   4.4666667e+01   7.5642142e-01   5.8934344e-01   6.0871791e-01   4.8475324e-01
   4.4833333e+01   7.4919950e-01   5.8932650e-01   6.1102296e-01   4.8477186e-01
   4.5000000e+01   7.3903326e-01   5.6656747e-01   6.0940381e-01   4.8814823e-01
   4.5166667e+01   7.3889704e-01   5.4821088e-01   6.0997164e-01   4.6974502e-01
   4.5333333e+01   7.4081893e-01   5.6025429e-01   6.2383060e-01   4.4596093e-01
   4.5500000e+01   7.3649015e-01   5.6600425e-01   6.3544773e-01   4.3623205e-01
   4.5666667e+01   7.4087665e-01   5.5720647e-01   6.4519527e-01   4.3214805e-01
   4.5833333e+01   7.5470335e-01   5.5378369e-01   6.4660699e-01   4.2197216e-01
   4.6000000e+01   7.5356183e-01   5.4813189e-01   6.3588102e-01   4.1525145e-01
   4.6166667e+01   7.5060961e-01   5.2823375e-01   6.3691287e-01   4.0873848e-01
   4.6333333e+01   7.5516060e-01   5.1142099e-01   6.3629815e-01   4.0205031e-01
   4.6500000e+01   7.5969389e-01   4.9046216e-01   6.3731388e-01   3.9928052e-01
   4.6666667e+01   7.8059816e-01   4.7190884e-01   6.3369196e-01   3.9474216e-01
   4.6833333e+01   8.1245662e-01   4.7144316e-01   6.4917498e-01   3.8527332e-01
   4.7000000e+01   8.1228239e-01   4.9815052e-01   6.4444728e-01   3.7772770e-01
   4.7166667e+01   8.1866263e-01   9.9127614e-01   6.3654543e-01   3.7273919e-01
   4.7333333e+01   8.1439737e-01   9.9245528e-01   6.3802691e-01   3.6885227e-01
   4.7500000e+01   8.1581483e-01   9.8119364e-01   6.5083842e-01   3.6801970e-01
   4.7666667e+01   8.2707861e-01   9.8679468e-01   6.5994207e-01   3.6324986e-01
   4.7833333e+01   8.4305060e-01   9.8764132e-01   6.6886900e-01   3.6014526e-01
   4.8000000e+01   8.4765951e-01   9.8604048e-01   6.8518989e-01   3.5667654e-01
   4.8166667e+01   8.5325362e-01   9.5560781e-01   6.9472221e-01   3.4873795e-01
   4.8333333e+01   8.5529789e-01   9.4450220e-01   7.0448858e-01   3.5298166e-01
   4.8500000e+01   8.5512567e-01   9.4863037e-01   7.1213523e-01   3.6557443e-01
   4.8666667e+01   8.5926182e-01   9.4057802e-01   7.1424811e-01   3.8145116e-01
   4.8833333e+01   8.6872500e-01   9.3247652e-01   7.1692554e-01   3.7206046e-01
   4.9000000e+01   8.5274517e-01   9.1854877e-01   7.1428526e-01   3.6926004e-01
   4.9166667e+01   8.5720307e-01   9.2066916e-01   6.8502403e-01   3.6433123e-01
   4.9333333e+01   8.7048071e-01   9.1399038e-01   6.7167507e-01   3.6725874e-01
   4.9500000e+01   8.7567402e-01   9.1129286e-01   6.9815240e-01   3.7336180e-01
   4.9666667e+01   8.8423147e-01   9.0731225e-01   7.2844666e-01   3.7239104e-01
   4.9833333e+01   8.9615303e-01   8.9946359e-01   7.2644448e-01   3.7476411e-01
   5.0000000e+01   9.0131141e-01   8.9512640e-01   7.3022887e-01   3.8114932e-01
   5.0166667e+01   8.7648662e-01   8.9785822e-01   7.2079726e-01   3.8217927e-01
   5.0333333e+01   8.5436317e-01   9.0021450e-01   7.1155433e-01   3.9326692e-01
   5.0500000e+01   8.5467886e-01   8.9787718e-01   7.1668376e-01   3.9110480e-01
   5.0666667e+01   8.6910131e-01   8.8714371e-01   7.3262219e-01   3.9050563e-01
   5.0833333e+01   8.6315373e-01   8.8930993e-01   7.1876029e-01   3.8905138e-01
   5.1000000e+01   8.4760468e-01   8.8438016e-01   6.9644505e-01   3.8803323e-01
   5.1166667e+01   8.2503749e-01   8.7753689e-01   6.9213484e-01   3.8933888e-01
   5.1333333e+01   8.0259529e-01   8.8587048e-01   6.8025588e-01   3.8937458e-01
   5.1500000e+01   7.8895068e-01   8.8869388e-01   6.7059663e-01   3.8073370e-01
   5.1666667e+01   7.8597930e-01   9.0198918e-01   6.5572489e-01   3.7408986e-01
   5.1833333e+01   7.8693573e-01   9.1103839e-01   6.5279313e-01   3.6805138e-01
   5.2000000e+01   7.8925983e-01   9.1807738e-01   6.3915208e-01   3.7074124e-01
   5.2166667e+01   7.7315484e-01   9.2519702e-01   6.1175623e-01   3.7947471e-01
   5.2333333e+01   7.7379083e-01   9.2767159e-01   5.9469321e-01   3.9067131e-01
   5.2500000e+01   7.6544533e-01   9.1482515e-01   5.7354034e-01   4.2392148e-01
   5.2666667e+01   7.6834720e-01   9.2984721e-01   5.6116249e-01   4.4984463e-01
   5.2833333e+01   7.8987075e-01   9.3377179e-01   5.3486002e-01   4.7717593e-01
   5.3000000e+01   7.9843215e-01   9.3185430e-01   5.1408926e-01   5.0331792e-01
   5.3166667e+01   7.9548846e-01   9.3194472e-01   5.0793707e-01   5.4828079e-01
   5.3333333e+01   7.9863078e-01   9.3859144e-01   4.9401328e-01   5.9630952e-01
   5.3500000e+01   8.0593727e-01   9.3862936e-01   4.8087695e-01   6.3965155e-01
   5.3666667e+01   8.2446528e-01   9.4154958e-01   4.6626918e-01   6.5998783e-01
   5.3833333e+01   8.3491618e-01   9.5038256e-01   4.6085390e-01   6.9130813e-01
   5.4000000e+01   8.3698221e-01   9.4606038e-01   4.5114112e-01   7.0110664e-01
   5.4166667e+01   8.3920918e-01   9.3014650e-01   4.3401457e-01   6.5266413e-01
   5.4333333e+01   8.4848311e-01   9.3197790e-01   4.1319892e-01   6.2443550e-01
   5.4500000e+01   8.6811143e-01   9.2136671e-01   4.1380931e-01   5.9978134e-01
   5.4666667e+01   8.7083146e-01   9.1581307e-01   4.2023406e-01   5.6815276e-01
   5.4833333e+01   8.8764396e-01   8.9831968e-01   4.4365427e-01   5.3877355e-01
   5.5000000e+01   8.8571487e-01   8.7288742e-01   4.6178496e-01   5.1672863e-01
   5.5166667e+01   8.9257952e-01   8.5038757e-01   4.6591312e-01   4.9745443e-01
   5.5333333e+01   8.7964024e-01   8.2729984e-01   4.8290028e-01   4.7488085e-01
   5.5500000e+01   8.8213928e-01   8.0899854e-01   5.0890349e-01   4.5417365e-01
   5.5666667e+01   8.7796634e-01   8.1492183e-01   5.1506007e-01   4.2497694e-01
   5.5833333e+01   8.6597243e-01   8.1201603e-01   5.2721433e-01   3.9102832e-01
   5.6000000e+01   8.6130887e-01   8.1056327e-01   5.3637893e-01   3.6034234e-01
   5.6166667e+01   8.5848091e-01   8.0179509e-01   5.4540745e-01   1.9028811e-04
   5.6333333e+01   8.5537326e-01   8.0148263e-01   5.3807195e-01   2.3422974e-02
   5.6500000e+01   8.3864523e-01   8.0404660e-01   5.2982192e-01   6.8844701e-02
   5.6666667e+01   8.2917564e-01   7.9483128e-01   5.2274304e-01   1.1245216e-01
   5.6833333e+01   8.2698136e-01   7.9955571e-01   5.3620657e-01   1.5286297e-01
   5.7000000e+01   8.1636996e-01   7.9812907e-01   5.4311769e-01   1.7825809e-01
   5.7166667e+01   7.9730446e-01   8.0123081e-01   5.5618755e-01   2.0187755e-01
   5.7333333e+01   7.9263208e-01   8.0909380e-01   5.7442253e-01   2.2815360e-01
   5.7500000e+01   7.9979719e-01   8.0811141e-01   5.8935020e-01   2.6124134e-01
   5.7666667e+01   8.0391839e-01   8.0871471e-01   5.9747306e-01   2.8153374e-01
   5.7833333e+01   8.0357810e-01   7.9659291e-01   6.0688660e-01   2.9635020e-01
   5.8000000e+01   7.9285762e-01   7.8101142e-01   6.2583074e-01   3.1023852e-01
   5.8166667e+01   7.8885577e-01   7.5861870e-01   6.3114029e-01   3.2783896e-01
   5.8333333e+01   7.8947750e-01   7.3577424e-01   6.3723117e-01   3.5400738e-01
   5.8500000e+01   7.7994592e-01   7.5007041e-01   6.4420646e-01   3.8988854e-01
   5.8666667e+01   7.8526858e-01   7.5620448e-01   6.5939744e-01   4.2290883e-01
   5.8833333e+01   7.6747853e-01   7.6254416e-01   6.7196131e-01   4.4316281e-01
   5.9000000e+01   7.7352407e-01   7.6890720e-01   6.7836962e-01   4.6942909e-01
   5.9166667e+01   7.7777377e-01   7.6569954e-01   6.8666376e-01   4.8917326e-01
   5.9333333e+01   7.8903599e-01   7.8078855e-01   6.8367424e-01   5.1676788e-01
   5.9500000e+01   7.8494272e-01   7.8784017e-01   6.5373146e-01   5.3372577e-01
   5.9666667e+01   7.7850765e-01   7.9089363e-01   6.5736986e-01   5.2067990e-01
   5.9833333e+01   7.8553892e-01   7.9680911e-01   6.5899027e-01   5.1668362e-01
   6.0000000e+01   7.8446155e-01   8.1997395e-01   6.7854599e-01   5.3151810e-01
   6.0166667e+01   7.8179268e-01   8.2696622e-01   7.3029232e-01   5.4922236e-01
   6.0333333e+01   7.8779133e-01   8.1246987e-01   7.7374834e-01   5.5797185e-01
   6.0500000e+01   7.8257361e-01   8.1610840e-01   7.9387175e-01   5.6856911e-01
   6.0666667e+01   7.8836797e-01   8.1658920e-01   8.3754047e-01   5.7799003e-01
   6.0833333e+01   7.8068950e-01   8.2221683e-01   8.4689455e-01   5.7856002e-01
   6.1000000e+01   7.7408211e-01   8.3334543e-01   8.8857130e-01   5.6811070e-01
   6.1166667e+01   7.6843081e-01   8.2968860e-01   9.3373960e-01   5.5897521e-01
   6.1333333e+01   7.6271849e-01   8.0770171e-01   9.6264567e-01   5.5445163e-01
   6.1500000e+01   7.5542771e-01   8.1816834e-01   9.9647997e-01   5.4815260e-01
   6.1666667e+01   7.4777458e-01   8.2303643e-01   9.7155658e-01   5.4705712e-01
   6.1833333e+01   7.6037305e-01   8.2516721e-01   9.3219635e-01   5.7484245e-01
   6.2000000e+01   7.6892805e-01   8.2717545e-01   8.8196942e-01   5.9607157e-01
   6.2166667e+01   7.6772688e-01   8.2619027e-01   8.3338724e-01   6.1532132e-01
   6.2333333e+01   7.7079955e-01   8.2407144e-01   7.7772251e-01   5.9668450e-01
   6.2500000e+01   7.8740070e-01   8.2862008e-01   7.2668132e-01   5.7248709e-01
   6.2666667e+01   7.7589591e-01   5.1554414e-01   6.9410739e-01   5.5790845e-01
   6.2833333e+01   7.6263869e-01   5.5739631e-01   6.7304120e-01   5.4151624e-01
   6.3000000e+01   7.6747531e-01   5.9413427e-01   6.4109360e-01   5.1719107e-01
   6.3166667e+01   7.6492230e-01   6.1355191e-01   6.1748025e-01   5.0066917e-01
   6.3333333e+01   7.6248797e-01   6.2919598e-01   5.9880236e-01   4.8509764e-01
   6.3500000e+01   7.8732170e-01   6.3961034e-01   5.7166257e-01   4.6709244e-01
   6.3666667e+01   7.9016866e-01   6.5516668e-01   5.4150119e-01   4.5491703e-01
   6.3833333e+01   7.7365329e-01   6.7086542e-01   5.3533035e-01   4.4333817e-01
   6.4000000e+01   7.4624573e-01   6.8367532e-01   5.1445029e-01   4.4863421e-01
   6.4166667e+01   7.4290947e-01   6.8978110e-01   4.9510466e-01   4.4650746e-01
   6.4333333e+01   7.2350202e-01   7.0190268e-01   4.8889110e-01   4.5302278e-01
   6.4500000e+01   7.2874199e-01   7.1014171e-01   4.8015760e-01   4.5180782e-01
   6.4666667e+01   7.4947993e-01   7.1476876e-01   4.6896594e-01   4.3619569e-01
   6.4833333e+01   7.7142053e-01   7.1806565e-01   4.7406967e-01   4.2148528e-01
   6.5000000e+01   7.9962133e-01   7.2174339e-01   4.8339942e-01   4.1119446e-01
   6.5166667e+01   8.0938142e-01   7.2290775e-01   4.8781046e-01   4.0173007e-01
   6.5333333e+01   7.9010948e-01   7.2604709e-01   4.9972409e-01   3.8802130e-01
   6.5500000e+01   7.9001590e-01   7.3136518e-01   5.2129608e-01   3.8402351e-01
   6.5666667e+01   8.2030638e-01   7.3265197e-01   5.0254367e-01   3.7206266e-01
   6.5833333e+01   8.5493041e-01   7.4009524e-01   4.8420352e-01   3.6882660e-01
   6.6000000e+01   8.8605240e-01   7.3497940e-01   4.6125559e-01   3.7500319e-01
   6.6166667e+01   8.9671684e-01   7.4785813e-01   4.3679078e-01   3.7789511e-01
   6.6333333e+01   8.8792696e-01   7.5591856e-01   4.1731201e-01   3.7787026e-01
   6.6500000e+01   9.1572669e-01   7.6208346e-01   4.0644874e-01   3.7407488e-01
   6.6666667e+01   9.3398565e-01   7.7179216e-01   3.9419013e-01   3.6417833e-01
   6.6833333e+01   9.1437750e-01   7.6688561e-01   3.9349503e-01   3.5788083e-01
   6.7000000e+01   9.1239681e-01   7.6108226e-01   3.9569562e-01   3.5423765e-01
   6.7166667e+01   8.9753098e-01   7.6230173e-01   4.2924067e-01   3.5197704e-01
   6.7333333e+01   8.7698781e-01   7.6356275e-01   4.8788520e-01   3.4931569e-01
   6.7500000e+01   8.8911556e-01   7.5394706e-01   5.2712966e-01   3.3393130e-01
   6.7666667e+01   8.8815574e-01   7.4554139e-01   5.4833593e-01   3.1147929e-01
   6.7833333e+01   9.0094654e-01   7.3280891e-01   5.6765115e-01   2.9377855e-01
   6.8000000e+01   8.9060615e-01   7.2478209e-01   5.7208711e-01   2.7778265e-01
   6.8166667e+01   8.8193772e-01   7.1008608e-01   5.7306475e-01   2.6339332e-01
   6.8333333e+01   8.4775550e-01   7.1030641e-01   5.6639750e-01   2.5046985e-01
   6.8500000e+01   8.3876364e-01   7.0963291e-01   5.5236304e-01   2.3841913e-01
   6.8666667e+01   8.6841736e-01   7.0760260e-01   5.3545836e-01   2.2725995e-01
   6.8833333e+01   8.9300014e-01   7.0624662e-01   5.1417560e-01   2.1629312e-01
   6.9000000e+01   8.9385739e-01   7.2478130e-01   5.2199849e-01   2.0280071e-01
   6.9166667e+01   9.1227227e-01   7.2357756e-01   5.5341659e-01   1.9907294e-01
   6.9333333e+01   9.3369561e-01   7.1695717e-01   5.5372277e-01   1.9660997e-01
   6.9500000e+01   9.5540593e-01   7.1569645e-01   5.5314561e-01   1.9600192e-01
   6.9666667e+01   9.7969128e-01   7.2021556e-01   5.4670840e-01   2.0360440e-01
   6.9833333e+01   9.9698991e-01   7.2748130e-01   5.3020515e-01   2.0404022e-01
   7.0000000e+01   9.7752305e-01   7.4605773e-01   5.4515595e-01   1.9762940e-01
   7.0166667e+01   9.6201813e-01   7.6682525e-01   5.5766243e-01   1.9566352e-01
   7.0333333e+01   9.4505880e-01   7.6927974e-01   5.6858038e-01   1.9798665e-01
   7.0500000e+01   9.3222436e-01   7.6832141e-01   5.6081622e-01   1.9663150e-01
   7.0666667e+01   9.1591806e-01   7.7738853e-01   5.5569378e-01   1.9948498e-01
   7.0833333e+01   9.2020956e-01   7.6105705e-01   5.5843631e-01   1.9381363e-01
   7.1000000e+01   9.1849185e-01   7.5584365e-01   5.6028489e-01   1.8189913e-01
   7.1166667e+01   9.3510713e-01   7.4336096e-01   5.9194158e-01   1.7117941e-01
   7.1333333e+01   9.5074757e-01   7.4421168e-01   5.8982661e-01   1.6183255e-01
   7.1500000e+01   9.5847718e-01   7.5146399e-01   6.3296772e-01   1.5397898e-01
   7.1666667e+01   9.6435802e-01   7.7285788e-01   6.8185856e-01   1.4934727e-01
   7.1833333e+01   9.6285013e-01   8.0161958e-01   6.6029911e-01   1.4996586e-01
   7.2000000e+01   9.5687115e-01   8.2317531e-01   6.6365862e-01   1.5564581e-01
   7.2166667e+01   9.1437857e-01   8.1738121e-01   6.8525922e-01   1.6096967e-01
   7.2333333e+01   8.5543224e-01   8.0170907e-01   7.1148576e-01   1.6547889e-01
   7.2500000e+01   8.3632472e-01   8.0930508e-01   7.2409063e-01   1.6682911e-01
   7.2666667e+01   8.0165001e-01   8.1094839e-01   7.1069839e-01   1.6391569e-01
   7.2833333e+01   7.9478646e-01   8.2203375e-01   7.2848681e-01   1.5794696e-01
   7.3000000e+01   7.9165358e-01   8.1343801e-01   7.6312912e-01   1.5276401e-01
   7.3166667e+01   7.8090223e-01   8.0667026e-01   7.9575690e-01   1.5395906e-01
   7.3333333e+01   7.6127008e-01   7.9731088e-01   8.2971540e-01   1.5649494e-01
   7.3500000e+01   7.5465520e-01   7.9525050e-01   8.6001582e-01   1.5684214e-01
   7.3666667e+01   7.3572302e-01   7.9450054e-01   8.3809378e-01   1.5331352e-01
   7.3833333e+01   7.3434347e-01   7.9854012e-01   7.7659891e-01   1.4608692e-01
   7.4000000e+01   7.3459575e-01   7.9378278e-01   7.1965164e-01   1.4188474e-01
   7.4166667e+01   7.3606170e-01   7.9347146e-01   6.9008672e-01   1.3715462e-01
   7.4333333e+01   7.5112163e-01   7.8930323e-01   6.4428098e-01   1.3414266e-01
   7.4500000e+01   7.5681836e-01   7.7801217e-01   5.9277171e-01   1.3581314e-01
   7.4666667e+01   7.5475891e-01   7.7465815e-01   5.5321459e-01   1.3579929e-01
   7.4833333e+01   7.5889835e-01   7.6855764e-01   5.2688349e-01   1.3511781e-01
   7.5000000e+01   7.6074716e-01   7.7805160e-01   5.1860235e-01   1.3431029e-01
   7.5166667e+01   7.4505721e-01   7.6834651e-01   5.1156454e-01   1.3350090e-01
   7.5333333e+01   7.2441312e-01   7.7272375e-01   4.9618300e-01   1.3034085e-01
   7.5500000e+01   6.7362831e-01   7.7699633e-01   4.8483917e-01   1.3159798e-01
   7.5666667e+01   6.2367395e-01   7.8059611e-01   4.8666613e-01   1.2977575e-01
   7.5833333e+01   5.8680237e-01   7.9143328e-01   4.6742679e-01   1.3092063e-01
   7.6000000e+01   5.5680946e-01   8.0773332e-01   4.2925666e-01   1.3026590e-01
   7.6166667e+01   5.2192120e-01   8.0717090e-01   3.9549687e-01   1.3094153e-01
   7.6333333e+01   5.1866793e-01   8.0235848e-01   3.6774037e-01   1.3190051e-01
   7.6500000e+01   4.8617810e-01   7.9386979e-01   3.4223568e-01   1.3314232e-01
   7.6666667e+01   4.5286332e-01   7.8923313e-01   3.1521393e-01   1.3352112e-01
   7.6833333e+01   4.3363358e-01   7.8269921e-01   2.9355959e-01   1.3452837e-01
   7.7000000e+01   4.1002550e-01   7.7361185e-01   2.7671519e-01   1.3565532e-01
   7.7166667e+01   3.8688960e-01   7.7132511e-01   2.5792885e-01   1.3451822e-01
   7.7333333e+01   3.6659611e-01   7.6609214e-01   2.3721127e-01   1.3574060e-01
   7.7500000e+01   3.4188530e-01   7.5050209e-01   2.1941018e-01   1.3373600e-01
   7.7666667e+01   3.1032126e-01   7.4402000e-01   2.0564377e-01   1.2639621e-01
   7.7833333e+01   2.8753788e-01   7.4094566e-01   1.9860965e-01   1.2540741e-01
   7.8000000e+01   2.7791229e-01   7.3836996e-01   1.9918995e-01   1.2442151e-01
   7.8166667e+01   2.8214225e-01   7.5202683e-01   2.0219217e-01   1.2313241e-01
   7.8333333e+01   2.7199524e-01   7.4601948e-01   2.3141688e-01   1.2353841e-01
   7.8500000e+01   2.6273598e-01   7.3564373e-01   2.5617349e-01   1.2532056e-01
   7.8666667e+01   2.6799709e-01   7.1838381e-01   2.4917712e-01   1.2451540e-01
   7.8833333e+01   2.8155992e-01   7.1370242e-01   2.5083386e-01   1.2445013e-01
   7.9000000e+01   2.7567474e-01   7.0444584e-01   2.6413468e-01   1.2525230e-01
   7.9166667e+01   2.9527765e-01   7.2036053e-01   2.6590884e-01   1.2602644e-01
   7.9333333e+01   3.0366909e-01   7.2828023e-01   2.6243946e-01   1.2590208e-01
   7.9500000e+01   3.0238500e-01   7.3388828e-01   2.6793188e-01   1.3213422e-01
   7.9666667e+01   2.7847643e-01   7.4037330e-01   2.8036024e-01   1.2864354e-01
   7.9833333e+01   2.6568134e-01   7.4135218e-01   3.2412593e-01   1.2747480e-01
   8.0000000e+01   2.2933688e-01   7.5329487e-01   3.6751804e-01   1.2452225e-01
   8.0166667e+01   1.9296112e-01   7.6590424e-01   4.1257527e-01   1.2170969e-01
   8.0333333e+01   1.8912869e-01   7.7732776e-01   4.4368262e-01   1.1753551e-01
   8.0500000e+01   1.6100007e-01   7.7799867e-01   4.5371948e-01   1.1567315e-01
   8.0666667e+01   1.4280557e-01   7.7649532e-01   4.9269020e-01   1.1314932e-01
   8.0833333e+01   1.2888527e-01   7.7600664e-01   5.1574695e-01   1.2171434e-01
   8.1000000e+01   1.2577784e-01   7.7829428e-01   5.2336206e-01   1.2410118e-01
   8.1166667e+01   1.3632800e-01   7.8495082e-01   5.5037677e-01   1.2926757e-01
   8.1333333e+01   1.5042783e-01   7.7412012e-01   5.7716330e-01   1.2789259e-01
   8.1500000e+01   1.7044833e-01   7.6976915e-01   5.9944228e-01   1.3648410e-01
   8.1666667e+01   1.7013930e-01   7.6050694e-01   6.2460306e-01   1.3402675e-01
   8.1833333e+01   1.7297808e-01   7.5255803e-01   6.1365455e-01   1.3041683e-01
   8.2000000e+01   1.8397869e-01   7.4557096e-01   6.6319461e-01   1.3132521e-01
   8.2166667e+01   1.7494710e-01   7.3683681e-01   6.9850817e-01   1.3664368e-01
   8.2333333e+01   1.7740542e-01   7.3925516e-01   7.1341061e-01   1.3977137e-01
   8.2500000e+01   1.9432657e-01   7.6211317e-01   7.1186149e-01   1.3951690e-01
   8.2666667e+01   1.9820784e-01   7.5867760e-01   6.9211216e-01   1.3808909e-01
   8.2833333e+01   1.8021178e-01   7.5725676e-01   7.0060449e-01   1.3625033e-01
   8.3000000e+01   1.7121869e-01   7.5917516e-01   7.1875958e-01   1.3109109e-01
   8.3166667e+01   1.5842388e-01   7.6043101e-01   7.2053669e-01   1.2982162e-01
   8.3333333e+01   1.6571433e-01   7.7683476e-01   7.1949673e-01   1.3074680e-01
   8.3500000e+01   1.5990638e-01   7.7728275e-01   7.1081069e-01   1.3048906e-01
   8.3666667e+01   1.5782579e-01   8.1083123e-01   7.0173469e-01   1.3054212e-01
   8.3833333e+01   1.6260648e-01   8.3783842e-01   7.0831706e-01   1.2805011e-01
   8.4000000e+01   1.8079033e-01   8.2889357e-01   7.1197743e-01   1.2346858e-01
   8.4166667e+01   1.9153356e-01   8.1600695e-01   7.0974666e-01   1.2773716e-01
   8.4333333e+01   1.8017717e-01   8.1178333e-01   7.3444364e-01   1.3079667e-01
   8.4500000e+01   1.7344681e-01   8.1202452e-01   7.5124123e-01   1.3961344e-01
   8.4666667e+01   1.7278837e-01   8.2698565e-01   7.5356533e-01   1.5395402e-01
   8.4833333e+01   1.5785586e-01   8.1278426e-01   7.5881351e-01   1.8330909e-01
   8.5000000e+01   1.3617588e-01   8.0626700e-01   7.2593800e-01   2.0357015e-01
   8.5166667e+01   1.2346265e-01   7.9418596e-01   7.0404350e-01   1.9789557e-01
   8.5333333e+01   1.1581217e-01   7.8161229e-01   6.7581002e-01   2.0443996e-01
   8.5500000e+01   1.0983108e-01   7.7104007e-01   6.6873429e-01   2.0873593e-01
   8.5666667e+01   9.5774632e-02   7.6935870e-01   6.5645947e-01   2.1830989e-01
   8.5833333e+01   1.0936527e-01   7.7540985e-01   6.4297287e-01   2.2420699e-01
   8.6000000e+01   1.2226315e-01   7.7261398e-01   6.3160373e-01   2.3010742e-01
   8.6166667e+01   1.3272299e-01   7.8119099e-01   6.2123874e-01   2.3380442e-01
   8.6333333e+01   1.4156496e-01   7.7210552e-01   6.0469420e-01   2.3251405e-01
   8.6500000e+01   1.5659301e-01   7.7741451e-01   6.0046675e-01   2.3166936e-01
   8.6666667e+01   1.8259114e-01   7.7174452e-01   5.9906880e-01   2.3084547e-01
   8.6833333e+01   2.1089559e-01   7.6644569e-01   5.9525025e-01   2.1939774e-01
   8.7000000e+01   2.3471240e-01   7.6697232e-01   5.9253023e-01   2.0589039e-01
   8.7166667e+01   2.4328733e-01   7.7812809e-01   5.9358849e-01   1.9630650e-01
   8.7333333e+01   2.5696087e-01   7.8180597e-01   5.8554056e-01   1.8853774e-01
   8.7500000e+01   2.5850458e-01   7.8448354e-01   5.5985456e-01   1.8707896e-01
   8.7666667e+01   2.4245268e-01   7.8638860e-01   5.3967483e-01   1.7956020e-01
   8.7833333e+01   2.5488902e-01   7.9240396e-01   5.2183621e-01   1.6724562e-01
   8.8000000e+01   2.6363390e-01   7.9045649e-01   5.0809061e-01   1.5732501e-01
   8.8166667e+01   2.8048036e-01   7.8895135e-01   4.9633179e-01   1.4719934e-01
   8.8333333e+01   2.7570775e-01   7.7271419e-01   4.8885005e-01   1.3724424e-01
   8.8500000e+01   2.7313783e-01   7.7447702e-01   4.7346198e-01   1.3264072e-01
   8.8666667e+01   2.7684617e-01   7.6924438e-01   4.4409571e-01   1.3105167e-01
   8.8833333e+01   2.8543045e-01   7.8937156e-01   4.4629866e-01   1.3106554e-01
   8.9000000e+01   3.0892229e-01   7.9795628e-01   4.8061364e-01   1.3401537e-01
   8.9166667e+01   3.2874968e-01   7.9223625e-01   5.1039515e-01   1.4359279e-01
   8.9333333e+01   3.5039337e-01   7.8715418e-01   5.2248641e-01   1.4067380e-01
   8.9500000e+01   3.5654448e-01   7.8330964e-01   5.3129228e-01   1.3094977e-01
   8.9666667e+01   3.4236204e-01   7.8659172e-01   5.3379402e-01   1.2525735e-01
   8.9833333e+01   3.3006928e-01   7.8733534e-01   5.5009655e-01   1.1837840e-01
   9.0000000e+01   3.2517671e-01   7.9384954e-01   5.8020569e-01   1.1200195e-01
   9.0166667e+01   3.4482220e-01   7.8348321e-01   5.9324106e-01   1.1638900e-01
   9.0333333e+01   3.5375808e-01   7.7036825e-01   6.1725457e-01   1.1795631e-01


==> fig/stat/objects_sub.txt <==
time  WT  EK  AVA  rom
   0.0000000e+00   3.3000000e+01   1.0000000e+00   4.0000000e+00   1.0000000e+00
   1.6666667e-01   3.3405087e+01   1.0091852e+00   5.6628709e+00   1.0295547e+00
   3.3333333e-01   3.4283459e+01   1.0083111e+00   7.8785496e+00   1.0267422e+00
   5.0000000e-01   3.4766696e+01   1.0075202e+00   9.7290355e+00   1.0241973e+00
   6.6666667e-01   3.5193221e+01   1.2714295e+00   1.1601080e+01   1.0218946e+00
   8.3333333e-01   3.5981611e+01   2.1334264e+00   1.3321691e+01   1.0198110e+00
   1.0000000e+00   3.6816549e+01   2.7329559e+00   1.4777031e+01   1.0179258e+00
   1.1666667e+00   3.7626477e+01   3.0938506e+00   1.5841257e+01   1.0162199e+00
   1.3333333e+00   3.8766791e+01   3.5345420e+00   1.6432599e+01   1.0146763e+00
   1.5000000e+00   4.0210868e+01   4.5848296e+00   1.6447294e+01   1.0132797e+00
   1.6666667e+00   4.1381462e+01   5.8531159e+00   1.6000754e+01   1.0120160e+00
   1.8333333e+00   4.2250470e+01   7.2760187e+00   1.5314758e+01   1.0108725e+00
   2.0000000e+00   4.2890236e+01   9.1937759e+00   1.4426161e+01   1.0098378e+00
   2.1666667e+00   4.2422604e+01   1.1313158e+01   1.3587491e+01   1.0089016e+00
   2.3333333e+00   4.2622680e+01   1.3278210e+01   1.2770271e+01   1.0278560e+00
   2.5000000e+00   4.2373273e+01   1.4813057e+01   1.2077781e+01   1.1203685e+00
   2.6666667e+00   4.2726181e+01   1.6494677e+01   1.1491642e+01   1.2040771e+00
   2.8333333e+00   4.3225910e+01   1.8034238e+01   1.1112008e+01   1.3177844e+00
   3.0000000e+00   4.4429803e+01   1.9133157e+01   1.0701957e+01   1.3926565e+00
   3.1666667e+00   4.5576133e+01   2.0479302e+01   1.0377598e+01   1.5356664e+00
   3.3333333e+00   4.6501275e+01   2.1885608e+01   1.0018111e+01   1.5898042e+00
   3.5000000e+00   4.7041869e+01   2.3218878e+01   9.8184209e+00   1.6387901e+00
   3.6666667e+00   4.7300973e+01   2.4651835e+01   9.7496425e+00   1.8148242e+00
   3.8333333e+00   4.6404535e+01   2.5605069e+01   9.7546260e+00   1.9759999e+00
   4.0000000e+00   4.5674964e+01   2.6737939e+01   9.7779766e+00   2.1025357e+00
   4.1666667e+00   4.5194412e+01   2.8040134e+01   9.7991051e+00   2.2349931e+00
   4.3333333e+00   4.4857641e+01   2.9140469e+01   9.7206810e+00   2.3194556e+00
   4.5000000e+00   4.5667078e+01   3.0615500e+01   9.6151712e+00   2.4597677e+00
   4.6666667e+00   4.6238320e+01   3.2127914e+01   9.5861841e+00   2.5197097e+00
   4.8333333e+00   4.6605748e+01   3.3553143e+01   9.5685709e+00   2.5366363e+00
   5.0000000e+00   4.7010966e+01   3.4831265e+01   9.6797353e+00   2.6015673e+00
   5.1666667e+00   4.7470123e+01   3.5867049e+01   1.0053556e+01   2.7834235e+00
   5.3333333e+00   4.6971315e+01   3.6815988e+01   1.0342193e+01   3.0030622e+00
   5.5000000e+00   4.5728936e+01   3.7222431e+01   1.0653632e+01   3.2892694e+00
   5.6666667e+00   4.4987570e+01   3.6465465e+01   1.1020663e+01   3.4527457e+00
   5.8333333e+00   4.6001817e+01   3.5793695e+01   1.1331743e+01   3.7335008e+00
   6.0000000e+00   4.6495865e+01   3.6000425e+01   1.1671733e+01   4.0420530e+00
   6.1666667e+00   4.6845700e+01   3.6703509e+01   1.1988462e+01   4.0847166e+00
   6.3333333e+00   4.6281533e+01   3.7124204e+01   1.2275050e+01   3.9786474e+00
   6.5000000e+00   4.6356438e+01   3.7376998e+01   1.2496019e+01   3.7903527e+00
   6.6666667e+00   4.6517360e+01   3.6244961e+01   1.2695872e+01   3.8032010e+00
   6.8333333e+00   4.6912691e+01   3.4830474e+01   1.2895339e+01   3.7371679e+00
   7.0000000e+00   4.6045024e+01   3.3597429e+01   1.3020363e+01   3.6467488e+00
   7.1666667e+00   4.5424832e+01   3.2708419e+01   1.3208566e+01   3.5479093e+00
   7.3333333e+00   4.5307897e+01   3.1935348e+01   1.3369860e+01   3.4280523e+00
   7.5000000e+00   4.5669660e+01   3.1136261e+01   1.2910776e+01   3.3023955e+00
   7.6666667e+00   4.5610204e+01   3.0517404e+01   1.2366566e+01   3.2066530e+00
   7.8333333e+00   4.5871076e+01   2.9940712e+01   1.1875667e+01   3.1903164e+00
   8.0000000e+00   4.6126272e+01   2.9483992e+01   1.1459977e+01   3.1636860e+00
   8.1666667e+00   4.5936701e+01   2.8887318e+01   1.1129010e+01   3.1004798e+00
   8.3333333e+00   4.6159181e+01   2.8138652e+01   1.0812598e+01   3.0728432e+00
   8.5000000e+00   4.6736879e+01   2.7826331e+01   1.0621078e+01   3.0100425e+00
   8.6666667e+00   4.7279799e+01   2.7566830e+01   1.0509443e+01   2.9895936e+00
   8.8333333e+00   4.7649296e+01   2.6842605e+01   1.0288817e+01   2.9536566e+00
   9.0000000e+00   4.7897431e+01   2.6159450e+01   1.0156132e+01   2.7963405e+00
   9.1666667e+00   4.7936318e+01   2.5460622e+01   9.9886395e+00   2.6917798e+00
   9.3333333e+00   4.8199745e+01   2.4916482e+01   1.0028815e+01   2.6259477e+00
   9.5000000e+00   4.8641647e+01   2.4568540e+01   1.0246779e+01   2.5667706e+00
   9.6666667e+00   4.8880424e+01   2.3998389e+01   1.0342963e+01   2.5980613e+00
   9.8333333e+00   4.9078413e+01   2.3414534e+01   1.0080691e+01   2.6251135e+00
   1.0000000e+01   4.9475300e+01   2.2874509e+01   9.6512411e+00   2.6442330e+00
   1.0166667e+01   4.9263736e+01   2.2507425e+01   9.0950825e+00   2.6967590e+00
   1.0333333e+01   4.8264795e+01   2.2188271e+01   8.6879827e+00   2.8124794e+00
   1.0500000e+01   4.8447613e+01   2.1802231e+01   8.5889289e+00   3.0217873e+00
   1.0666667e+01   4.8630197e+01   2.1571373e+01   8.8204687e+00   3.2678236e+00
   1.0833333e+01   4.9119800e+01   2.1718403e+01   9.0555092e+00   3.5462894e+00
   1.1000000e+01   4.9728925e+01   2.1862801e+01   9.2980977e+00   3.8934026e+00
   1.1166667e+01   5.0377029e+01   2.1544711e+01   9.4500928e+00   4.1136750e+00
   1.1333333e+01   5.1520745e+01   2.0617868e+01   9.4754685e+00   4.3865575e+00
   1.1500000e+01   5.2142810e+01   1.9949837e+01   9.4393011e+00   4.6242445e+00
   1.1666667e+01   5.1749244e+01   1.9357025e+01   9.3803858e+00   4.6701032e+00
   1.1833333e+01   5.0195167e+01   1.8752080e+01   9.5815414e+00   4.5853878e+00
   1.2000000e+01   4.9778991e+01   1.8462443e+01   9.7660619e+00   4.5405952e+00
   1.2166667e+01   4.9512993e+01   1.8055665e+01   1.0105616e+01   4.4679284e+00
   1.2333333e+01   4.8564159e+01   1.7565371e+01   1.0659183e+01   4.3562468e+00
   1.2500000e+01   4.8101943e+01   1.7119460e+01   1.1034155e+01   4.1138384e+00
   1.2666667e+01   4.7327726e+01   1.6805571e+01   1.1401900e+01   3.9716738e+00
   1.2833333e+01   4.7677372e+01   1.6519177e+01   1.1847990e+01   3.8603590e+00
   1.3000000e+01   4.8585417e+01   1.6221937e+01   1.2167162e+01   3.7331607e+00
   1.3166667e+01   4.9084596e+01   1.5885748e+01   1.2448769e+01   3.6808990e+00
   1.3333333e+01   4.9304985e+01   1.5575817e+01   1.2703031e+01   3.7288826e+00
   1.3500000e+01   4.9091818e+01   1.5326983e+01   1.2900796e+01   3.9201391e+00
   1.3666667e+01   4.8096702e+01   1.5105431e+01   1.3109235e+01   4.1177098e+00
   1.3833333e+01   4.7551850e+01   1.4809549e+01   1.3080093e+01   4.4845594e+00
   1.4000000e+01   4.7132676e+01   1.4015993e+01   1.3243855e+01   4.7537809e+00
   1.4166667e+01   4.5891905e+01   1.3469863e+01   1.3373111e+01   5.0553168e+00
   1.4333333e+01   4.4468468e+01   1.3522504e+01   1.3668294e+01   5.2940485e+00
   1.4500000e+01   4.3311673e+01   1.3541093e+01   1.3862264e+01   5.5932036e+00
   1.4666667e+01   4.3078482e+01   1.3572542e+01   1.4122604e+01   5.9854112e+00
   1.4833333e+01   4.3513004e+01   1.3439258e+01   1.4472536e+01   6.4996672e+00
   1.5000000e+01   4.3934611e+01   1.3772380e+01   1.4607305e+01   6.8675865e+00
   1.5166667e+01   4.3720302e+01   1.4000173e+01   1.4789009e+01   7.0441792e+00
   1.5333333e+01   4.3195779e+01   1.4105176e+01   1.5121643e+01   7.2126172e+00
   1.5500000e+01   4.2412618e+01   1.4114959e+01   1.5444413e+01   7.5659425e+00
   1.5666667e+01   4.3316810e+01   1.4060287e+01   1.5532760e+01   7.9279507e+00
   1.5833333e+01   4.3449069e+01   1.3918675e+01   1.5580641e+01   8.0006033e+00
   1.6000000e+01   4.3174432e+01   1.3981034e+01   1.5819822e+01   7.8677808e+00
   1.6166667e+01   4.2899610e+01   1.4058276e+01   1.5780156e+01   7.6697593e+00
   1.6333333e+01   4.2357855e+01   1.4177229e+01   1.5841203e+01   7.3191778e+00
   1.6500000e+01   4.1389316e+01   1.4294921e+01   1.5942363e+01   6.8207471e+00
   1.6666667e+01   4.0590862e+01   1.4368604e+01   1.5700365e+01   6.2759192e+00
   1.6833333e+01   4.0473453e+01   1.4315067e+01   1.5411570e+01   5.7835984e+00
   1.7000000e+01   4.0297732e+01   1.4227717e+01   1.5027397e+01   5.3579299e+00
   1.7166667e+01   4.1028580e+01   1.4238330e+01   1.4819881e+01   5.1929951e+00
   1.7333333e+01   4.0095579e+01   1.4265957e+01   1.4567713e+01   5.1444207e+00
   1.7500000e+01   4.0466787e+01   1.4275589e+01   1.4399148e+01   5.0563763e+00
   1.7666667e+01   4.1047668e+01   1.4164044e+01   1.4235884e+01   5.0805395e+00
   1.7833333e+01   4.1393225e+01   1.4042756e+01   1.5061440e+01   5.1843081e+00
   1.8000000e+01   4.2259026e+01   1.4513631e+01   1.6189424e+01   5.2132440e+00
   1.8166667e+01   4.2867543e+01   1.5162859e+01   1.7094131e+01   5.0097990e+00
   1.8333333e+01   4.3773368e+01   1.5915941e+01   1.7584879e+01   4.8088769e+00
   1.8500000e+01   4.3394644e+01   1.6795602e+01   1.7977144e+01   4.6667580e+00
   1.8666667e+01   4.2508099e+01   1.7360343e+01   1.8291519e+01   4.4026477e+00
   1.8833333e+01   4.2067362e+01   1.7436709e+01   1.7962957e+01   4.1734414e+00
   1.9000000e+01   4.1270920e+01   1.7490950e+01   1.7366548e+01   3.8996688e+00
   1.9166667e+01   4.0450537e+01   1.7611974e+01   1.6824375e+01   3.6331916e+00
   1.9333333e+01   4.1330965e+01   1.7582623e+01   1.6231868e+01   3.4108243e+00
   1.9500000e+01   4.1851575e+01   1.7681661e+01   1.5728627e+01   3.1814022e+00
   1.9666667e+01   4.1115999e+01   1.7454000e+01   1.5119009e+01   2.9926597e+00
   1.9833333e+01   4.0178714e+01   1.6770395e+01   1.4788733e+01   2.8217769e+00
   2.0000000e+01   4.0475725e+01   1.6123987e+01   1.4328369e+01   2.6772849e+00
   2.0166667e+01   4.0366950e+01   1.5524827e+01   1.3927713e+01   2.5372733e+00
   2.0333333e+01   3.9582288e+01   1.5056259e+01   1.3994206e+01   2.4000751e+00
   2.0500000e+01   3.9227733e+01   1.4716347e+01   1.5389191e+01   2.2962009e+00
   2.0666667e+01   3.9993682e+01   1.4523355e+01   1.8434597e+01   2.2114986e+00
   2.0833333e+01   4.1023817e+01   1.4264866e+01   1.9700576e+01   2.1813472e+00
   2.1000000e+01   4.1184233e+01   1.4093559e+01   2.0262732e+01   2.1069897e+00
   2.1166667e+01   4.0965299e+01   1.4023704e+01   2.1647428e+01   2.0757804e+00
   2.1333333e+01   4.1041277e+01   1.4040006e+01   2.4166047e+01   2.0025740e+00
   2.1500000e+01   4.1370804e+01   1.4027218e+01   2.6882174e+01   2.0231618e+00
   2.1666667e+01   4.2075028e+01   1.4070552e+01   2.9989071e+01   1.9734377e+00
   2.1833333e+01   4.1798704e+01   1.4081702e+01   3.2691113e+01   1.9083578e+00
   2.2000000e+01   4.2167649e+01   1.4004745e+01   3.4915956e+01   1.9746488e+00
   2.2166667e+01   4.2932635e+01   1.3763272e+01   3.6677128e+01   2.0260188e+00
   2.2333333e+01   4.3433706e+01   1.3539215e+01   3.8630186e+01   1.9946408e+00
   2.2500000e+01   4.3287893e+01   1.3394305e+01   4.0274995e+01   1.9095475e+00
   2.2666667e+01   4.2954763e+01   1.3217859e+01   4.1849069e+01   1.9074317e+00
   2.2833333e+01   4.2504561e+01   1.2871001e+01   4.3522506e+01   1.8301713e+00
   2.3000000e+01   4.1606890e+01   1.2185700e+01   4.5139714e+01   1.7511694e+00
   2.3166667e+01   4.0795326e+01   1.1609174e+01   4.6733950e+01   1.7168927e+00
   2.3333333e+01   4.0132122e+01   1.0970218e+01   4.7519201e+01   1.6586211e+00
   2.3500000e+01   3.9317569e+01   1.0545257e+01   4.8027690e+01   1.6705613e+00
   2.3666667e+01   3.9688280e+01   1.0150760e+01   4.8562439e+01   1.6158423e+00
   2.3833333e+01   4.0080585e+01   9.9672131e+00   4.9492107e+01   1.5764530e+00
   2.4000000e+01   4.0869867e+01   9.8255304e+00   5.0771128e+01   1.5215958e+00
   2.4166667e+01   4.0965891e+01   9.9673835e+00   5.2299878e+01   1.4819092e+00
   2.4333333e+01   4.1791186e+01   9.9403824e+00   5.3271183e+01   1.4458024e+00
   2.4500000e+01   4.2170649e+01   9.8484263e+00   5.4139995e+01   1.4810514e+00
   2.4666667e+01   4.3184502e+01   9.8516414e+00   5.4774853e+01   1.4821315e+00
   2.4833333e+01   4.3796188e+01   9.7037490e+00   5.5501524e+01   1.4656099e+00
   2.5000000e+01   4.4143543e+01   9.6669046e+00   5.5944306e+01   1.4688236e+00
   2.5166667e+01   4.3954866e+01   9.8222678e+00   5.6674689e+01   1.4338650e+00
   2.5333333e+01   4.4733679e+01   1.0026529e+01   5.6795445e+01   1.4415410e+00
   2.5500000e+01   4.5130375e+01   9.9673582e+00   5.6467067e+01   1.4562341e+00
   2.5666667e+01   4.4608901e+01   1.0150374e+01   5.5538143e+01   1.4782367e+00
   2.5833333e+01   4.3189270e+01   1.0241065e+01   5.4455075e+01   1.4814971e+00
   2.6000000e+01   4.2550482e+01   1.0255066e+01   5.3411813e+01   1.5223136e+00
   2.6166667e+01   4.3479701e+01   1.0135637e+01   5.2363524e+01   1.5965445e+00
   2.6333333e+01   4.3418041e+01   1.0170841e+01   5.1290609e+01   1.7203488e+00
   2.6500000e+01   4.3002508e+01   1.0374937e+01   4.9211478e+01   1.7735503e+00
   2.6666667e+01   4.2440857e+01   1.0511224e+01   4.6489011e+01   1.7670697e+00
   2.6833333e+01   4.2183580e+01   1.0568451e+01   4.3520861e+01   1.8641299e+00
   2.7000000e+01   4.2061269e+01   1.0455939e+01   4.2346102e+01   1.8955244e+00
   2.7166667e+01   4.1753235e+01   1.0467198e+01   4.1293496e+01   1.9246021e+00
   2.7333333e+01   4.1904081e+01   1.0567968e+01   4.0058241e+01   1.9122821e+00
   2.7500000e+01   4.1635846e+01   1.0614378e+01   4.0655933e+01   1.8742372e+00
   2.7666667e+01   4.1818598e+01   1.0518527e+01   4.1321297e+01   1.8962382e+00
   2.7833333e+01   4.2069284e+01   1.0460196e+01   4.1966243e+01   1.8582093e+00
   2.8000000e+01   4.1511166e+01   1.0481052e+01   4.2887885e+01   1.7859100e+00
   2.8166667e+01   4.1221906e+01   1.0463677e+01   4.3876376e+01   1.7492873e+00
   2.8333333e+01   4.0669190e+01   1.0448715e+01   4.4444905e+01   1.7743733e+00
   2.8500000e+01   4.0324892e+01   1.0558274e+01   4.4893416e+01   1.7955613e+00
   2.8666667e+01   3.9775299e+01   1.0563572e+01   4.5142069e+01   1.7476922e+00
   2.8833333e+01   4.0546299e+01   1.0595624e+01   4.5578448e+01   1.7147806e+00
   2.9000000e+01   4.0712550e+01   1.0623879e+01   4.5911434e+01   1.7049956e+00
   2.9166667e+01   4.1304800e+01   1.0708082e+01   4.5950252e+01   1.6654625e+00
   2.9333333e+01   4.1782376e+01   1.0763704e+01   4.6288263e+01   1.6390623e+00
   2.9500000e+01   4.1626830e+01   1.0756369e+01   4.6652302e+01   1.6363887e+00
   2.9666667e+01   4.1685929e+01   1.0712582e+01   4.7267820e+01   1.6709912e+00
   2.9833333e+01   4.1081621e+01   1.0759595e+01   4.7679548e+01   1.7023008e+00
   3.0000000e+01   4.0747126e+01   1.0724423e+01   4.8032883e+01   1.7306308e+00
   3.0166667e+01   3.9604393e+01   1.0675184e+01   4.7078233e+01   1.7464137e+00
   3.0333333e+01   3.8873445e+01   1.0630433e+01   4.4447551e+01   1.7783866e+00
   3.0500000e+01   3.8501612e+01   1.0456337e+01   4.0961458e+01   1.7338675e+00
   3.0666667e+01   3.9338715e+01   1.0432316e+01   3.8262657e+01   1.6920578e+00
   3.0833333e+01   3.9532377e+01   1.0380004e+01   3.7271085e+01   1.6540384e+00
   3.1000000e+01   3.9526818e+01   1.0343644e+01   3.6801319e+01   1.6115994e+00
   3.1166667e+01   4.0574266e+01   1.0225435e+01   3.6553187e+01   1.6679761e+00
   3.1333333e+01   4.1141463e+01   1.0137805e+01   3.6569165e+01   1.7214624e+00
   3.1500000e+01   4.2237931e+01   1.0116445e+01   3.6994915e+01   1.7753192e+00
   3.1666667e+01   4.3401075e+01   1.0106237e+01   3.7841138e+01   1.7401848e+00
   3.1833333e+01   4.2443443e+01   1.0258329e+01   3.8425740e+01   1.7260993e+00
   3.2000000e+01   4.2202980e+01   1.0395589e+01   3.8847329e+01   1.6667545e+00
   3.2166667e+01   4.2797271e+01   1.0508293e+01   3.9686232e+01   1.7265624e+00
   3.2333333e+01   4.2947553e+01   1.0361118e+01   4.0783900e+01   1.7148085e+00
   3.2500000e+01   4.3497912e+01   1.0254811e+01   4.1927977e+01   1.6558787e+00
   3.2666667e+01   4.3704871e+01   1.0472622e+01   4.2915276e+01   1.6222404e+00
   3.2833333e+01   4.3731573e+01   1.0625758e+01   4.3930268e+01   1.6593281e+00
   3.3000000e+01   4.4298042e+01   1.0873112e+01   4.4457319e+01   1.6817935e+00
   3.3166667e+01   4.4239513e+01   1.0914945e+01   4.5125970e+01   1.6262825e+00
   3.3333333e+01   4.4502012e+01   1.0986931e+01   4.5658382e+01   1.5766336e+00
   3.3500000e+01   4.4441580e+01   1.0990063e+01   4.6117463e+01   1.5403181e+00
   3.3666667e+01   4.3910723e+01   1.1057906e+01   4.6446275e+01   1.5566081e+00
   3.3833333e+01   4.3005006e+01   1.0984881e+01   4.6640273e+01   1.5964242e+00
   3.4000000e+01   4.2145177e+01   1.0966620e+01   4.6649876e+01   1.5496167e+00
   3.4166667e+01   4.1241587e+01   1.0807585e+01   4.6724190e+01   1.5259146e+00
   3.4333333e+01   4.0413251e+01   1.0693154e+01   4.6834751e+01   1.5910038e+00
   3.4500000e+01   4.0224297e+01   1.0750669e+01   4.7144352e+01   1.7054841e+00
   3.4666667e+01   3.9647334e+01   1.0708665e+01   4.7504626e+01   1.7711008e+00
   3.4833333e+01   3.9542139e+01   1.0850296e+01   4.8122363e+01   1.7362718e+00
   3.5000000e+01   3.9733698e+01   1.1025601e+01   4.8481256e+01   1.7804131e+00
   3.5166667e+01   3.9508443e+01   1.1002227e+01   4.8375511e+01   1.7247024e+00
   3.5333333e+01   3.9260137e+01   1.0906273e+01   4.8196859e+01   1.6557373e+00
   3.5500000e+01   3.9748465e+01   1.0907625e+01   4.8043573e+01   1.5933352e+00
   3.5666667e+01   3.9567182e+01   1.0905529e+01   4.7751096e+01   1.5368714e+00
   3.5833333e+01   3.9338607e+01   1.0914239e+01   4.6998222e+01   1.4857809e+00
   3.6000000e+01   3.9158065e+01   1.0970235e+01   4.5646261e+01   1.4686267e+00
   3.6166667e+01   3.8719742e+01   1.0895911e+01   4.3611539e+01   1.4240306e+00
   3.6333333e+01   3.8955663e+01   1.0779767e+01   4.1183062e+01   1.4694710e+00
   3.6500000e+01   3.9014068e+01   1.0619679e+01   4.0573518e+01   1.5201472e+00
   3.6666667e+01   3.8818938e+01   1.0649444e+01   4.0814150e+01   1.5075756e+00
   3.6833333e+01   3.8944174e+01   1.0721162e+01   4.1113097e+01   1.5174148e+00
   3.7000000e+01   3.8400425e+01   1.0823150e+01   3.9688145e+01   1.5431553e+00
   3.7166667e+01   3.7989160e+01   1.0839406e+01   3.7890569e+01   1.5211206e+00
   3.7333333e+01   3.7509413e+01   1.0864245e+01   3.6215363e+01   1.5942489e+00
   3.7500000e+01   3.7505639e+01   1.0980744e+01   3.4759549e+01   1.5468835e+00
   3.7666667e+01   3.7901786e+01   1.0989924e+01   3.3438861e+01   1.5336609e+00
   3.7833333e+01   3.8345822e+01   1.0636071e+01   3.2142689e+01   1.5017230e+00
   3.8000000e+01   3.8413523e+01   1.0253394e+01   3.1181914e+01   1.4632549e+00
   3.8166667e+01   3.8640032e+01   9.7910500e+00   3.0203412e+01   1.4389715e+00
   3.8333333e+01   3.8969517e+01   9.2958078e+00   2.9343649e+01   1.4071478e+00
   3.8500000e+01   3.8476687e+01   8.8589788e+00   2.8636275e+01   1.3775875e+00
   3.8666667e+01   3.7996769e+01   8.4840807e+00   2.7993767e+01   1.3416550e+00
   3.8833333e+01   3.7690206e+01   8.3430459e+00   2.7290681e+01   1.3289435e+00
   3.9000000e+01   3.7212215e+01   8.4487831e+00   2.6662387e+01   1.2976401e+00
   3.9166667e+01   3.6659100e+01   8.5917059e+00   2.6067309e+01   1.2985763e+00
   3.9333333e+01   3.6691414e+01   8.8695348e+00   2.5678908e+01   1.2701628e+00
   3.9500000e+01   3.7011770e+01   8.8798759e+00   2.5136898e+01   1.2444532e+00
   3.9666667e+01   3.7306475e+01   8.7883108e+00   2.4699007e+01   1.2211902e+00
   3.9833333e+01   3.7338282e+01   8.7718385e+00   2.4316226e+01   1.2100913e+00
   4.0000000e+01   3.7110988e+01   8.7938546e+00   2.3994612e+01   1.2272103e+00
   4.0166667e+01   3.6391254e+01   8.7848784e+00   2.3814916e+01   1.2055882e+00
   4.0333333e+01   3.5868151e+01   8.9112040e+00   2.3667282e+01   1.1860238e+00
   4.0500000e+01   3.5419907e+01   9.0372003e+00   2.3367152e+01   1.1980729e+00
   4.0666667e+01   3.4775244e+01   9.2416732e+00   2.3239895e+01   1.3222930e+00
   4.0833333e+01   3.4924041e+01   9.2958721e+00   2.3080694e+01   1.3656694e+00
   4.1000000e+01   3.5465336e+01   9.2459515e+00   2.3025498e+01   1.3308711e+00
   4.1166667e+01   3.6054828e+01   9.2442407e+00   2.3225364e+01   1.2993843e+00
   4.1333333e+01   3.6094262e+01   9.3739281e+00   2.3414995e+01   1.2708939e+00
   4.1500000e+01   3.5895395e+01   9.4247148e+00   2.3536601e+01   1.2451147e+00
   4.1666667e+01   3.5397185e+01   9.4598612e+00   2.3457738e+01   1.2217888e+00
   4.1833333e+01   3.5884381e+01   9.4254794e+00   2.3386985e+01   1.2006826e+00
   4.2000000e+01   3.6373484e+01   9.3764693e+00   2.3262191e+01   1.1910500e+00
   4.2166667e+01   3.7096282e+01   9.4860960e+00   2.3255576e+01   1.2784489e+00
   4.2333333e+01   3.7956530e+01   9.6577827e+00   2.3286537e+01   1.3173739e+00
   4.2500000e+01   3.8114388e+01   9.6886414e+00   2.3012302e+01   1.2871715e+00
   4.2666667e+01   3.8246162e+01   9.6427009e+00   2.3029775e+01   1.2981836e+00
   4.2833333e+01   3.8342671e+01   9.6700779e+00   2.2975562e+01   1.2789013e+00
   4.3000000e+01   3.7405447e+01   9.6137065e+00   2.3237758e+01   1.2915710e+00
   4.3166667e+01   3.6927450e+01   9.5574925e+00   2.3287572e+01   1.2917556e+00
   4.3333333e+01   3.7170707e+01   9.6542033e+00   2.2770194e+01   1.2639912e+00
   4.3500000e+01   3.7694414e+01   9.6130559e+00   2.2040157e+01   1.3164258e+00
   4.3666667e+01   3.8194787e+01   9.5456146e+00   2.1350391e+01   1.2954075e+00
   4.3833333e+01   3.8713704e+01   9.2867400e+00   2.0507934e+01   1.3065065e+00
   4.4000000e+01   3.8831022e+01   9.2199613e+00   1.9468213e+01   1.3527001e+00
   4.4166667e+01   3.9006930e+01   8.8457486e+00   1.8472023e+01   1.3191360e+00
   4.4333333e+01   3.8752483e+01   8.4606474e+00   1.7609454e+01   1.3557000e+00
   4.4500000e+01   3.7818939e+01   8.1214494e+00   1.6704271e+01   1.3218504e+00
   4.4666667e+01   3.8405379e+01   7.7966654e+00   1.5980183e+01   1.2912220e+00
   4.4833333e+01   3.9698965e+01   7.5786235e+00   1.5230040e+01   1.2729733e+00
   4.5000000e+01   4.0367143e+01   7.3417571e+00   1.4541525e+01   1.4570160e+00
   4.5166667e+01   4.0823360e+01   6.9773520e+00   1.3832281e+01   1.6795864e+00
   4.5333333e+01   4.1101701e+01   6.7039675e+00   1.3182098e+01   1.8423276e+00
   4.5500000e+01   4.1659565e+01   6.4466489e+00   1.2583839e+01   1.8959723e+00
   4.5666667e+01   4.1812713e+01   7.6884411e+00   1.2139100e+01   1.9819988e+00
   4.5833333e+01   4.1805990e+01   1.0870861e+01   1.1668510e+01   2.0789703e+00
   4.6000000e+01   4.2595012e+01   1.4106277e+01   1.1167156e+01   2.2342253e+00
   4.6166667e+01   4.2955366e+01   1.7388265e+01   1.0684526e+01   2.3163802e+00
   4.6333333e+01   4.3372933e+01   1.9673369e+01   1.0229361e+01   2.3821036e+00
   4.6500000e+01   4.3209153e+01   1.9717847e+01   9.8268805e+00   2.4018965e+00
   4.6666667e+01   4.2824693e+01   1.9330583e+01   9.4242463e+00   2.4579463e+00
   4.6833333e+01   4.3014273e+01   1.9382846e+01   9.0414864e+00   2.5190900e+00
   4.7000000e+01   4.2618705e+01   2.0043128e+01   8.7429546e+00   2.5450535e+00
   4.7166667e+01   4.2215216e+01   2.1416297e+01   8.4819259e+00   2.5687243e+00
   4.7333333e+01   4.2170170e+01   2.3594966e+01   8.2457375e+00   2.6203765e+00
   4.7500000e+01   4.2409872e+01   2.5579881e+01   8.0224656e+00   2.6363398e+00
   4.7666667e+01   4.2827761e+01   2.7248377e+01   7.8300010e+00   2.7097715e+00
   4.7833333e+01   4.2994613e+01   2.8574283e+01   7.6654121e+00   2.6803078e+00
   4.8000000e+01   4.3170562e+01   3.0311572e+01   7.5069259e+00   2.7095072e+00
   4.8166667e+01   4.3411061e+01   3.1721175e+01   7.3919348e+00   2.6825263e+00
   4.8333333e+01   4.3548891e+01   3.2950650e+01   7.2594737e+00   2.7509064e+00
   4.8500000e+01   4.3294626e+01   3.3592696e+01   7.1879036e+00   2.8782915e+00
   4.8666667e+01   4.3839517e+01   3.4338460e+01   7.1607446e+00   2.8117488e+00
   4.8833333e+01   4.4346426e+01   3.5232078e+01   7.1746141e+00   2.6776912e+00
   4.9000000e+01   4.4800581e+01   3.5824165e+01   7.1670911e+00   2.5458701e+00
   4.9166667e+01   4.4992608e+01   3.6643405e+01   7.1511901e+00   2.4177850e+00
   4.9333333e+01   4.5305996e+01   3.7562715e+01   7.1368024e+00   2.3314560e+00
   4.9500000e+01   4.4988310e+01   3.7868893e+01   7.1237838e+00   2.2333411e+00
   4.9666667e+01   4.5283616e+01   3.7891567e+01   7.1120041e+00   2.1722995e+00
   4.9833333e+01   4.5986250e+01   3.7912502e+01   7.1013454e+00   2.0888585e+00
   5.0000000e+01   4.5815253e+01   3.8191249e+01   7.0917011e+00   1.9947040e+00
   5.0166667e+01   4.5262941e+01   3.8451258e+01   7.0438597e+00   1.9094155e+00
   5.0333333e+01   4.4279526e+01   3.8585936e+01   7.0982911e+00   1.9085708e+00
   5.0500000e+01   4.3978625e+01   3.8846773e+01   7.1730088e+00   1.8802500e+00
   5.0666667e+01   4.3873387e+01   3.9129865e+01   7.1565447e+00   1.8621881e+00
   5.0833333e+01   4.3546689e+01   3.9636769e+01   7.1508326e+00   1.8185929e+00
   5.1000000e+01   4.2783524e+01   4.0174992e+01   7.1071173e+00   1.8078399e+00
   5.1166667e+01   4.2400556e+01   4.0785924e+01   7.0878298e+00   1.8169413e+00
   5.1333333e+01   4.2407374e+01   4.1182047e+01   7.0028671e+00   1.8147631e+00
   5.1500000e+01   4.2198329e+01   4.1253636e+01   6.9173812e+00   1.7847615e+00
   5.1666667e+01   4.1891594e+01   4.1302769e+01   6.8395451e+00   1.8350731e+00
   5.1833333e+01   4.1446420e+01   4.1491919e+01   6.8454437e+00   1.9439076e+00
   5.2000000e+01   4.1173965e+01   4.1539847e+01   6.6868627e+00   1.8917669e+00
   5.2166667e+01   4.1196445e+01   4.1629949e+01   6.5376108e+00   1.8358748e+00
   5.2333333e+01   4.1570527e+01   4.0994233e+01   6.4291722e+00   1.7563302e+00
   5.2500000e+01   4.1979838e+01   3.9402784e+01   6.2931674e+00   1.7235661e+00
   5.2666667e+01   4.1593999e+01   3.6945386e+01   6.2363733e+00   1.6743136e+00
   5.2833333e+01   4.1525605e+01   3.4350767e+01   6.1279934e+00   1.6385395e+00
   5.3000000e+01   4.1475943e+01   3.1804991e+01   6.0206498e+00   1.5875272e+00
   5.3166667e+01   4.1943678e+01   2.9472497e+01   5.9235213e+00   1.5408014e+00
   5.3333333e+01   4.1608225e+01   2.7343033e+01   5.8356360e+00   1.5873661e+00
   5.3500000e+01   4.1348637e+01   2.5446434e+01   5.7953249e+00   1.6653668e+00
   5.3666667e+01   4.1575323e+01   2.3775369e+01   5.9588082e+00   1.6118015e+00
   5.3833333e+01   4.1506473e+01   2.2294132e+01   6.1434052e+00   1.5718595e+00
   5.4000000e+01   4.1443580e+01   2.0960364e+01   6.3007544e+00   1.5364645e+00
   5.4166667e+01   4.1452520e+01   1.9613101e+01   6.3672970e+00   1.4953630e+00
   5.4333333e+01   4.0662900e+01   1.8336769e+01   6.3892620e+00   1.4482226e+00
   5.4500000e+01   4.0267208e+01   1.7220917e+01   6.4095041e+00   1.4055682e+00
   5.4666667e+01   3.9890601e+01   1.6199395e+01   6.3985619e+00   1.3669730e+00
   5.4833333e+01   4.0073612e+01   1.5267043e+01   6.1977710e+00   1.3320506e+00
   5.5000000e+01   4.0384881e+01   1.4384965e+01   6.0373948e+00   1.3104018e+00
   5.5166667e+01   4.0535039e+01   1.3625869e+01   5.9089383e+00   1.4048046e+00
   5.5333333e+01   4.1217627e+01   1.3100246e+01   5.7948841e+00   1.4509405e+00
   5.5500000e+01   4.1719628e+01   1.2536372e+01   5.6816545e+00   1.4080275e+00
   5.5666667e+01   4.1564386e+01   1.1970881e+01   5.6076922e+00   1.3976883e+00
   5.5833333e+01   4.1073026e+01   1.1403325e+01   5.5498621e+00   1.3783989e+00
   5.6000000e+01   4.0503111e+01   1.0928603e+01   5.4388084e+00   1.3517600e+00
   5.6166667e+01   4.0539513e+01   1.0603986e+01   6.3201881e+00   1.3182854e+00
   5.6333333e+01   4.0297775e+01   1.0297178e+01   7.8116280e+00   1.2879963e+00
   5.6500000e+01   4.0557691e+01   9.8869073e+00   8.9018284e+00   1.2605896e+00
   5.6666667e+01   4.1470428e+01   9.2663672e+00   9.7961402e+00   1.2357910e+00
   5.6833333e+01   4.2462655e+01   8.8225923e+00   1.0680368e+01   1.2431041e+00
   5.7000000e+01   4.3477213e+01   8.4196298e+00   1.1556620e+01   1.2843603e+00
   5.7166667e+01   4.4307677e+01   8.0088944e+00   1.1640807e+01   1.2572996e+00
   5.7333333e+01   4.5430456e+01   7.6754064e+00   1.1281364e+01   1.2328141e+00
   5.7500000e+01   4.5071252e+01   7.3717437e+00   1.0770173e+01   1.2106587e+00
   5.7666667e+01   4.3640724e+01   7.0508773e+00   1.0400486e+01   1.2768687e+00
   5.7833333e+01   4.3468920e+01   7.5215640e+00   1.0081582e+01   1.4792897e+00
   5.8000000e+01   4.3661859e+01   8.5019998e+00   1.0256672e+01   1.4518666e+00
   5.8166667e+01   4.4050889e+01   9.5025429e+00   1.0689395e+01   1.4088655e+00
   5.8333333e+01   4.5468212e+01   1.0532389e+01   1.1312401e+01   1.3988385e+00
   5.8500000e+01   4.6794722e+01   1.1367364e+01   1.2025988e+01   1.3708339e+00
   5.8666667e+01   4.7275511e+01   1.2123075e+01   1.2758256e+01   1.3546729e+00
   5.8833333e+01   4.7104470e+01   1.3005077e+01   1.3676579e+01   1.3308713e+00
   5.9000000e+01   4.6061627e+01   1.3958959e+01   1.4668736e+01   1.3578136e+00
   5.9166667e+01   4.5944655e+01   1.4831583e+01   1.5413738e+01   1.4867135e+00
   5.9333333e+01   4.6559957e+01   1.5673089e+01   1.6013045e+01   1.5641570e+00
   5.9500000e+01   4.6939300e+01   1.5997730e+01   1.6467922e+01   1.5484431e+00
   5.9666667e+01   4.7427948e+01   1.6349140e+01   1.6879051e+01   1.5824246e+00
   5.9833333e+01   4.8366311e+01   1.6650188e+01   1.7317235e+01   1.5550192e+00
   6.0000000e+01   4.9335623e+01   1.7292682e+01   1.7771175e+01   1.5305975e+00
   6.0166667e+01   5.0367452e+01   1.7720090e+01   1.8204492e+01   1.5478126e+00
   6.0333333e+01   5.1274031e+01   1.8443355e+01   1.8504498e+01   1.5888508e+00
   6.0500000e+01   5.1726231e+01   1.8988119e+01   1.8659046e+01   1.5328138e+00
   6.0666667e+01   5.2018982e+01   2.0113599e+01   1.8900572e+01   1.5011364e+00
   6.0833333e+01   5.2123276e+01   2.0916246e+01   1.9044022e+01   1.4913246e+00
   6.1000000e+01   5.2709850e+01   2.1773250e+01   1.9128010e+01   1.5395387e+00
   6.1166667e+01   5.2773579e+01   2.2687259e+01   1.9163671e+01   1.6126241e+00
   6.1333333e+01   5.2904969e+01   2.3363146e+01   1.9201867e+01   1.6099136e+00
   6.1500000e+01   5.3447381e+01   2.2777370e+01   1.9287821e+01   1.5612430e+00
   6.1666667e+01   5.2259312e+01   2.2742124e+01   1.9260608e+01   1.5548944e+00
   6.1833333e+01   5.2116165e+01   2.5522039e+01   1.9313160e+01   1.5118421e+00
   6.2000000e+01   5.2161335e+01   2.8799896e+01   1.9302194e+01   1.5109548e+00
   6.2166667e+01   5.2827285e+01   3.1821861e+01   1.9407784e+01   1.5212489e+00
   6.2333333e+01   5.3331088e+01   3.4477356e+01   1.9615453e+01   1.4716451e+00
   6.2500000e+01   5.2141387e+01   3.2426734e+01   1.9792376e+01   1.4267618e+00
   6.2666667e+01   5.0627543e+01   3.0316785e+01   1.9868274e+01   1.3861497e+00
   6.2833333e+01   4.9719931e+01   2.7913468e+01   1.9936951e+01   1.3494024e+00
   6.3000000e+01   4.9392948e+01   2.6380803e+01   1.9972215e+01   1.3161521e+00
   6.3166667e+01   5.0875468e+01   2.5053979e+01   2.0042871e+01   1.3557178e+00
   6.3333333e+01   5.0772498e+01   2.4203179e+01   2.0323806e+01   1.9498493e+00
   6.3500000e+01   4.9693866e+01   2.3604768e+01   2.0569490e+01   2.2944617e+00
   6.3666667e+01   4.8658973e+01   2.3174392e+01   2.0765318e+01   2.4948242e+00
   6.3833333e+01   4.7852744e+01   2.2747668e+01   2.0945657e+01   2.6568042e+00
   6.4000000e+01   4.6875771e+01   2.2230176e+01   2.0921744e+01   2.7846272e+00
   6.4166667e+01   4.5724373e+01   2.1906330e+01   2.0834112e+01   2.9301369e+00
   6.4333333e+01   4.5225510e+01   2.1620664e+01   2.0785609e+01   3.2594825e+00
   6.4500000e+01   4.5094022e+01   2.1422820e+01   2.0727387e+01   3.5004950e+00
   6.4666667e+01   4.5212177e+01   2.1173600e+01   2.0660635e+01   3.6537844e+00
   6.4833333e+01   4.5699553e+01   2.0892690e+01   2.0710448e+01   3.8874992e+00
   6.5000000e+01   4.5418888e+01   2.0654154e+01   2.0764590e+01   4.0806140e+00
   6.5166667e+01   4.5030689e+01   2.1493303e+01   2.0588414e+01   4.2515226e+00
   6.5333333e+01   4.4798463e+01   2.4507394e+01   2.0486412e+01   4.1783609e+00
   6.5500000e+01   4.4612305e+01   2.7522749e+01   2.0353978e+01   4.0657475e+00
   6.5666667e+01   4.4214154e+01   3.0267475e+01   2.0236512e+01   3.9158362e+00
   6.5833333e+01   4.3706222e+01   3.2892674e+01   2.0176428e+01   3.7433701e+00
   6.6000000e+01   4.4126097e+01   3.5166530e+01   2.0206701e+01   3.5874154e+00
   6.6166667e+01   4.3338191e+01   3.7037974e+01   1.9977983e+01   3.4929825e+00
   6.6333333e+01   4.2191861e+01   3.8914352e+01   1.9920892e+01   3.4275155e+00
   6.6500000e+01   4.2306107e+01   4.0437718e+01   1.9677452e+01   3.3768006e+00
   6.6666667e+01   4.2904580e+01   4.1102504e+01   1.9165306e+01   3.3508837e+00
   6.6833333e+01   4.3704263e+01   3.8951929e+01   1.9045780e+01   3.2503566e+00
   6.7000000e+01   4.4466223e+01   3.6764765e+01   1.8878839e+01   3.1313685e+00
   6.7166667e+01   4.4716871e+01   3.4572853e+01   1.8758851e+01   3.0431131e+00
   6.7333333e+01   4.4761565e+01   3.2876989e+01   1.8630181e+01   3.0666527e+00
   6.7500000e+01   4.5635779e+01   3.1154598e+01   1.8520972e+01   3.0222406e+00
   6.7666667e+01   4.7089753e+01   2.9000928e+01   1.8366300e+01   2.9837591e+00
   6.7833333e+01   4.8784813e+01   2.6902351e+01   1.8379726e+01   3.0040396e+00
   6.8000000e+01   5.0090705e+01   2.5220009e+01   1.7375168e+01   3.0218410e+00
   6.8166667e+01   5.1293117e+01   2.4041740e+01   1.6530115e+01   2.9331250e+00
   6.8333333e+01   5.2345125e+01   2.5974035e+01   1.5660011e+01   2.9021715e+00
   6.8500000e+01   5.1853610e+01   2.8741904e+01   1.4740347e+01   2.9132004e+00
   6.8666667e+01   5.1388572e+01   3.1496118e+01   1.3984061e+01   2.8650228e+00
   6.8833333e+01   5.1686559e+01   3.3308690e+01   1.3394707e+01   2.9164059e+00
   6.9000000e+01   5.1950052e+01   3.1042109e+01   1.2822288e+01   2.9238862e+00
   6.9166667e+01   5.1129297e+01   2.9405130e+01   1.2271628e+01   2.9803887e+00
   6.9333333e+01   5.1088334e+01   2.8239754e+01   1.2170229e+01   3.0668126e+00
   6.9500000e+01   4.9945351e+01   2.7411100e+01   1.2138368e+01   3.0687946e+00
   6.9666667e+01   4.8678869e+01   2.6713782e+01   1.2402161e+01   2.9770348e+00
   6.9833333e+01   4.9020102e+01   2.5972844e+01   1.2773889e+01   2.9700360e+00
   7.0000000e+01   4.9313425e+01   2.5545895e+01   1.3096010e+01   2.8666484e+00
   7.0166667e+01   4.9918373e+01   2.5104624e+01   1.3141123e+01   2.7273722e+00
   7.0333333e+01   5.0530537e+01   2.4980616e+01   1.2741435e+01   2.6416230e+00
   7.0500000e+01   5.0164481e+01   2.4970988e+01   1.1944923e+01   2.7222310e+00
   7.0666667e+01   4.9580760e+01   2.4964527e+01   1.1006869e+01   2.6157288e+00
   7.0833333e+01   4.9256733e+01   2.4785640e+01   1.0381951e+01   2.5005175e+00
   7.1000000e+01   4.8929432e+01   2.4619858e+01   1.0679997e+01   2.4220235e+00
   7.1166667e+01   4.8919911e+01   2.4290722e+01   1.0766311e+01   2.3248558e+00
   7.1333333e+01   4.8024406e+01   2.3418651e+01   1.1017595e+01   2.1987781e+00
   7.1500000e+01   4.7737807e+01   2.2525939e+01   1.1205960e+01   2.0846984e+00
   7.1666667e+01   4.6991605e+01   2.1209624e+01   1.1365782e+01   2.0194574e+00
   7.1833333e+01   4.6518972e+01   1.9663713e+01   1.1224354e+01   2.0367269e+00
   7.2000000e+01   4.5556239e+01   1.8029265e+01   1.0898009e+01   2.0323755e+00
   7.2166667e+01   4.4910940e+01   1.6762200e+01   1.0468831e+01   2.0409488e+00
   7.2333333e+01   4.4554162e+01   1.5624698e+01   9.8994458e+00   2.0071280e+00
   7.2500000e+01   4.4346905e+01   1.4557664e+01   9.3846165e+00   1.9967982e+00
   7.2666667e+01   4.3973006e+01   1.3569988e+01   8.9874478e+00   1.9400934e+00
   7.2833333e+01   4.3723674e+01   1.2430209e+01   8.5996620e+00   1.9073615e+00
   7.3000000e+01   4.4125836e+01   1.1533950e+01   8.3251972e+00   1.8986651e+00
   7.3166667e+01   4.3672588e+01   1.0664171e+01   8.0738066e+00   1.9849158e+00
   7.3333333e+01   4.2939413e+01   9.8974085e+00   7.9649073e+00   2.0906933e+00
   7.3500000e+01   4.2364112e+01   9.2222693e+00   7.9199630e+00   2.2245726e+00
   7.3666667e+01   4.1560671e+01   8.5259725e+00   7.8415938e+00   2.2976999e+00
   7.3833333e+01   4.1167850e+01   7.8657283e+00   7.6745688e+00   2.3073380e+00
   7.4000000e+01   4.0544831e+01   7.2216402e+00   7.4300940e+00   2.2494037e+00
   7.4166667e+01   4.0217069e+01   6.7060776e+00   7.1421197e+00   2.1779414e+00
   7.4333333e+01   3.9837451e+01   6.1999956e+00   6.8235006e+00   2.1052515e+00
   7.4500000e+01   3.9724575e+01   5.7519215e+00   6.5247669e+00   2.2576439e+00
   7.4666667e+01   3.9432817e+01   5.3088066e+00   6.0842363e+00   2.4997875e+00
   7.4833333e+01   3.9272440e+01   4.9087165e+00   5.6763332e+00   2.7683182e+00
   7.5000000e+01   3.9334995e+01   4.6611739e+00   5.4408624e+00   3.1614533e+00
   7.5166667e+01   3.9228199e+01   4.4363236e+00   5.1324520e+00   3.4396964e+00
   7.5333333e+01   3.9403494e+01   4.2799395e+00   5.0146196e+00   3.7629736e+00
   7.5500000e+01   3.9780913e+01   4.1310648e+00   5.2466548e+00   4.1378445e+00
   7.5666667e+01   4.0023582e+01   4.1945184e+00   5.6989933e+00   4.3888662e+00
   7.5833333e+01   4.0108434e+01   4.1946576e+00   6.0412489e+00   4.3809318e+00
   7.6000000e+01   4.0136659e+01   4.1949690e+00   6.2552630e+00   4.5177817e+00
   7.6166667e+01   4.0147486e+01   4.1961186e+00   6.2297905e+00   4.5232186e+00
   7.6333333e+01   4.0785243e+01   4.1378696e+00   6.0378029e+00   4.3314159e+00
   7.6500000e+01   4.0718477e+01   4.1057054e+00   5.9477392e+00   4.1348237e+00
   7.6666667e+01   4.0959386e+01   4.0294522e+00   5.6483097e+00   3.8365034e+00
   7.6833333e+01   4.0489603e+01   3.9985153e+00   5.5683249e+00   3.6894408e+00
   7.7000000e+01   3.9664801e+01   4.0471336e+00   5.5363946e+00   3.6144100e+00
   7.7166667e+01   3.8895869e+01   4.1084406e+00   5.4658478e+00   3.4023577e+00
   7.7333333e+01   3.8411681e+01   4.1751062e+00   5.4404470e+00   3.3090613e+00
   7.7500000e+01   3.7954468e+01   4.5562816e+00   5.3607595e+00   3.2906392e+00
   7.7666667e+01   3.7626663e+01   5.5021967e+00   5.3357915e+00   3.4551013e+00
   7.7833333e+01   3.6520740e+01   6.3965238e+00   5.2273272e+00   3.6556747e+00
   7.8000000e+01   3.5433657e+01   7.0562012e+00   5.2154587e+00   3.7928656e+00
   7.8166667e+01   3.4655900e+01   8.7960920e+00   5.2031923e+00   3.9447566e+00
   7.8333333e+01   3.3653581e+01   1.2551722e+01   5.1170026e+00   4.2489790e+00
   7.8500000e+01   3.3580050e+01   1.6138477e+01   5.0381483e+00   4.3099370e+00
   7.8666667e+01   3.3041869e+01   1.9681830e+01   4.9779919e+00   4.3554246e+00
   7.8833333e+01   3.2303411e+01   2.2952657e+01   5.0003576e+00   4.3683665e+00
   7.9000000e+01   3.1968031e+01   2.4737285e+01   5.0565444e+00   4.4497025e+00
   7.9166667e+01   3.1512030e+01   2.3057483e+01   4.9932129e+00   4.5986738e+00
   7.9333333e+01   3.1649496e+01   2.1374080e+01   4.9942280e+00   4.6824099e+00
   7.9500000e+01   3.1626040e+01   1.9600479e+01   4.7474831e+00   4.7685482e+00
   7.9666667e+01   3.1665043e+01   1.8452036e+01   4.5320295e+00   4.6555014e+00
   7.9833333e+01   3.1758462e+01   1.7746246e+01   4.3485648e+00   4.4027951e+00
   8.0000000e+01   3.1903752e+01   1.7171175e+01   4.0974340e+00   4.1741371e+00
   8.0166667e+01   3.2556132e+01   1.6592870e+01   3.9177344e+00   4.0731099e+00
   8.0333333e+01   3.3012511e+01   1.5987171e+01   3.8212850e+00   3.8758259e+00
   8.0500000e+01   3.3400718e+01   1.5606991e+01   3.8286244e+00   3.7267610e+00
   8.0666667e+01   3.3578284e+01   1.5236487e+01   3.9008780e+00   3.6781715e+00
   8.0833333e+01   3.4161955e+01   1.5041836e+01   3.8135139e+00   3.6609733e+00
   8.1000000e+01   3.3865662e+01   1.4761454e+01   3.6582586e+00   3.5015984e+00
   8.1166667e+01   3.3539655e+01   1.4490525e+01   3.5780091e+00   3.3408940e+00
   8.1333333e+01   3.3478971e+01   1.4285183e+01   3.4840802e+00   3.1650044e+00
   8.1500000e+01   3.3248930e+01   1.8207030e+01   3.3528004e+00   3.0556611e+00
   8.1666667e+01   3.3922424e+01   2.2949939e+01   3.4232725e+00   3.0503642e+00
   8.1833333e+01   3.4519673e+01   2.6940269e+01   3.5462201e+00   3.1335619e+00
   8.2000000e+01   3.4920229e+01   3.0523933e+01   3.7034014e+00   3.2533382e+00
   8.2166667e+01   3.5550609e+01   3.3955183e+01   3.8554656e+00   3.3437091e+00
   8.2333333e+01   3.6394946e+01   3.6789517e+01   3.9807557e+00   3.5324024e+00
   8.2500000e+01   3.6761783e+01   3.9506838e+01   3.9918001e+00   3.6908120e+00
   8.2666667e+01   3.6493015e+01   3.9367081e+01   4.1046710e+00   3.8431369e+00
   8.2833333e+01   3.7357587e+01   3.6754987e+01   4.1428217e+00   3.9737753e+00
   8.3000000e+01   3.8549231e+01   3.4494938e+01   4.2726985e+00   3.9737982e+00
   8.3166667e+01   3.9075701e+01   3.2507263e+01   4.3329321e+00   4.0813006e+00
   8.3333333e+01   3.9012473e+01   3.0794703e+01   4.3741134e+00   4.2080302e+00
   8.3500000e+01   3.9531736e+01   2.9413296e+01   4.1860570e+00   4.3206971e+00
   8.3666667e+01   4.0664309e+01   2.8003140e+01   3.9780245e+00   4.3949980e+00
   8.3833333e+01   4.1836286e+01   2.6765057e+01   3.8091985e+00   4.5480236e+00
   8.4000000e+01   4.2700716e+01   2.6096903e+01   3.6940196e+00   4.7342949e+00
   8.4166667e+01   4.3160880e+01   2.9955914e+01   3.5427613e+00   4.7883624e+00
   8.4333333e+01   4.3623981e+01   3.3724286e+01   3.4522763e+00   4.9130367e+00
   8.4500000e+01   4.4225725e+01   3.7322396e+01   3.3033595e+00   4.8411846e+00
   8.4666667e+01   4.4621890e+01   4.0419757e+01   3.1520649e+00   4.5035742e+00
   8.4833333e+01   4.4967741e+01   4.3115295e+01   3.0037050e+00   4.2191362e+00
   8.5000000e+01   4.5331115e+01   4.4917764e+01   2.8982388e+00   3.9990494e+00
   8.5166667e+01   4.5841450e+01   4.5620754e+01   2.7652082e+00   3.8270637e+00
   8.5333333e+01   4.5983060e+01   4.3054015e+01   2.6827323e+00   3.7208028e+00
   8.5500000e+01   4.5629334e+01   4.1976538e+01   2.5421043e+00   3.6530584e+00
   8.5666667e+01   4.5524437e+01   4.2631750e+01   2.5093571e+00   3.5720545e+00
   8.5833333e+01   4.5759140e+01   4.4008859e+01   2.5184398e+00   3.4892010e+00
   8.6000000e+01   4.5849478e+01   4.4803743e+01   2.4769404e+00   3.3760688e+00
   8.6166667e+01   4.4792441e+01   4.2126073e+01   2.4126023e+00   3.2825139e+00
   8.6333333e+01   4.3522263e+01   3.9430082e+01   2.4500383e+00   3.1708021e+00
   8.6500000e+01   4.2795102e+01   3.6867169e+01   2.4653529e+00   3.1176131e+00
   8.6666667e+01   4.3572680e+01   3.4136545e+01   2.5088590e+00   3.1171185e+00
   8.6833333e+01   4.4256590e+01   3.1562745e+01   2.5643147e+00   3.0977440e+00
   8.7000000e+01   4.4569531e+01   2.9081534e+01   2.5578727e+00   3.1360755e+00
   8.7166667e+01   4.4325514e+01   2.6857462e+01   2.5801514e+00   3.0877182e+00
   8.7333333e+01   4.3780950e+01   2.4843333e+01   2.6788326e+00   3.1638323e+00
   8.7500000e+01   4.4264669e+01   2.2945025e+01   2.7839044e+00   3.1953684e+00
   8.7666667e+01   4.4478201e+01   2.1227366e+01   2.7652579e+00   3.2236169e+00
   8.7833333e+01   4.3874355e+01   1.9673649e+01   2.7396707e+00   3.2025196e+00
   8.8000000e+01   4.3834900e+01   1.8316273e+01   2.7084920e+00   3.1938588e+00
   8.8166667e+01   4.4510791e+01   1.7095634e+01   2.6990392e+00   3.1186085e+00
   8.8333333e+01   4.4466376e+01   1.5954523e+01   2.8605221e+00   3.4158677e+00
   8.8500000e+01   4.4692121e+01   1.5351316e+01   2.8833888e+00   3.7758937e+00
   8.8666667e+01   4.4164889e+01   1.4748244e+01   2.9315903e+00   4.1682957e+00
   8.8833333e+01   4.2695734e+01   1.4173078e+01   3.0160227e+00   4.5897452e+00
   8.9000000e+01   4.1446960e+01   1.3681278e+01   3.1563390e+00   4.9709015e+00
   8.9166667e+01   4.1040784e+01   1.3310688e+01   3.1900429e+00   5.0373685e+00
   8.9333333e+01   4.0392082e+01   1.2911272e+01   3.3159778e+00   5.0639978e+00
   8.9500000e+01   4.0161006e+01   1.2625222e+01   3.4277552e+00   5.0207271e+00
   8.9666667e+01   3.9440204e+01   1.2385313e+01   3.3665783e+00   4.9812992e+00
   8.9833333e+01   3.9312996e+01   1.2092575e+01   3.2364380e+00   5.1238581e+00
   9.0000000e+01   3.9208821e+01   1.1458081e+01   3.2923301e+00   5.3227753e+00
   9.0166667e+01   3.8151061e+01   1.1294507e+01   3.4933730e+00   5.5192216e+00
   9.0333333e+01   3.7135849e+01   1.0706708e+01   3.6646764e+00   5.8070147e+00
   9.0500000e+01   3.6150885e+01   1.0898628e+01   3.7719487e+00   5.9375758e+00
   9.0666667e+01   3.5194576e+01   1.1001917e+01   3.8036011e+00   6.0855181e+00
   9.0833333e+01   3.4304603e+01   1.1119442e+01   3.8310747e+00   6.2337211e+00
   9.1000000e+01   3.3407469e+01   1.1306449e+01   3.8678841e+00   6.3096939e+00
   9.1166667e+01   3.2568042e+01   1.1546304e+01   3.9660466e+00   6.3440250e+00
   9.1333333e+01   3.1985185e+01   1.1762190e+01   4.0064038e+00   6.2629798e+00
   9.1500000e+01   3.1056184e+01   1.1869366e+01   4.0621312e+00   6.0951526e+00
   9.1666667e+01   3.0275333e+01   1.1802983e+01   4.1513819e+00   5.8096119e+00
   9.1833333e+01   2.9558734e+01   1.1192152e+01   4.1538116e+00   5.5033086e+00
   9.2000000e+01   2.9576797e+01   1.0382745e+01   3.9746832e+00   5.1232585e+00
   9.2166667e+01   3.0489731e+01   9.6627614e+00   4.0377804e+00   4.7585281e+00
   9.2333333e+01   3.2139490e+01   9.0675354e+00   4.1493162e+00   4.4770723e+00
   9.2500000e+01   3.2745663e+01   8.5764852e+00   4.3219720e+00   4.2604641e+00
   9.2666667e+01   3.2400360e+01   8.1996796e+00   4.3484330e+00   4.4359353e+00
   9.2833333e+01   3.2056345e+01   7.9130802e+00   4.1509844e+00   4.3462835e+00
   9.3000000e+01   3.1684035e+01   7.6358618e+00   4.0440304e+00   4.3894511e+00
   9.3166667e+01   3.1123303e+01   7.4720405e+00   4.0980763e+00   4.3814781e+00
   9.3333333e+01   3.0325394e+01   7.2552556e+00   3.9935797e+00   4.5722564e+00
   9.3500000e+01   2.9481434e+01   7.0984049e+00   3.9188288e+00   4.5960423e+00
   9.3666667e+01   2.8631529e+01   6.9364070e+00   3.8313900e+00   4.5949954e+00
   9.3833333e+01   2.7881171e+01   7.1247679e+00   3.7423219e+00   4.5949836e+00
   9.4000000e+01   2.7416087e+01   8.1892129e+00   3.9037543e+00   4.5938414e+00
   9.4166667e+01   2.6869723e+01   9.2172575e+00   4.1370104e+00   4.4910389e+00
   9.4333333e+01   2.6293364e+01   1.0253110e+01   4.3129884e+00   4.5860617e+00
   9.4500000e+01   2.5954957e+01   1.1183716e+01   4.3035462e+00   4.7898600e+00
   9.4666667e+01   2.5560300e+01   1.2019222e+01   4.1776078e+00   4.8934950e+00
   9.4833333e+01   2.5268021e+01   1.2473294e+01   4.0473588e+00   4.9130194e+00
   9.5000000e+01   2.5265385e+01   1.2540047e+01   3.9395546e+00   5.0876711e+00
   9.5166667e+01   2.5179151e+01   1.2464157e+01   3.7838613e+00   5.5284217e+00
   9.5333333e+01   2.4863639e+01   1.2507992e+01   3.9402247e+00   5.8959004e+00
   9.5500000e+01   2.4634268e+01   1.2880448e+01   4.2438176e+00   5.9822990e+00
   9.5666667e+01   2.4732676e+01   1.3167459e+01   4.7549672e+00   6.0304818e+00
   9.5833333e+01   2.4789132e+01   1.3594291e+01   5.4058174e+00   5.7978542e+00
   9.6000000e+01   2.4534719e+01   1.4115618e+01   6.2532944e+00   5.5786490e+00
   9.6166667e+01   2.4136644e+01   1.4627289e+01   6.9237435e+00   5.3909327e+00
   9.6333333e+01   2.3639470e+01   1.5333045e+01   7.6467566e+00   5.2401204e+00
   9.6500000e+01   2.3321269e+01   1.5966708e+01   8.1569465e+00   5.1321430e+00
   9.6666667e+01   2.3091942e+01   1.5014521e+01   8.9056897e+00   4.9480427e+00
   9.6833333e+01   2.3051075e+01   1.3871179e+01   9.7384786e+00   4.9234497e+00
   9.7000000e+01   2.3272324e+01   1.2836641e+01   9.6022998e+00   5.0252195e+00
   9.7166667e+01   2.2818701e+01   1.1900554e+01   9.5735757e+00   4.9568245e+00
   9.7333333e+01   2.2567990e+01   1.1053547e+01   9.5079061e+00   4.8466421e+00
   9.7500000e+01   2.2487178e+01   1.0287145e+01   9.4396669e+00   4.6036567e+00
   9.7666667e+01   2.2239179e+01   9.6704678e+00   9.1894179e+00   4.3460328e+00
   9.7833333e+01   2.2146486e+01   9.0251769e+00   8.9224415e+00   4.1421859e+00
   9.8000000e+01   2.1904464e+01   8.3952862e+00   8.5595328e+00   3.9476991e+00
   9.8166667e+01   2.1432924e+01   8.0288516e+00   8.3074969e+00   4.1849036e+00
   9.8333333e+01   2.0949053e+01   8.1429661e+00   8.1157614e+00   4.3124912e+00
   9.8500000e+01   2.0645294e+01   9.3949496e+00   7.8467299e+00   4.7900865e+00
   9.8666667e+01   2.0176952e+01   1.2391601e+01   7.7166229e+00   5.6819891e+00
   9.8833333e+01   1.9727065e+01   1.9014045e+01   7.6957609e+00   6.3288412e+00
   9.9000000e+01   1.9426019e+01   2.5845197e+01   7.4747062e+00   6.7158762e+00
   9.9166667e+01   1.9234859e+01   3.2194611e+01   7.3062361e+00   6.9480082e+00
   9.9333333e+01   1.8841182e+01   3.7485957e+01   7.2475315e+00   6.7708268e+00
   9.9500000e+01   1.8439402e+01   4.2306721e+01   7.0631016e+00   6.2985607e+00
   9.9666667e+01   1.8133085e+01   4.6318805e+01   6.9260459e+00   5.9669533e+00
   9.9833333e+01   1.8217357e+01   4.9908082e+01   6.4449740e+00   5.9782387e+00
   1.0000000e+02   1.7834750e+01   5.3255880e+01   5.9464166e+00   5.8351383e+00
   1.0016667e+02   1.7589871e+01   5.5864398e+01   5.5433970e+00   5.5659050e+00
   1.0033333e+02   1.7246065e+01   5.8253130e+01   5.2943450e+00   5.3692647e+00
   1.0050000e+02   1.6998022e+01   6.0249745e+01   5.1129311e+00   5.3240647e+00
   1.0066667e+02   1.6782353e+01   6.2027448e+01   4.9314600e+00   5.2372722e+00
   1.0083333e+02   1.6500384e+01   6.3595475e+01   4.7747492e+00   5.2912049e+00
   1.0100000e+02   1.6300596e+01   6.5788522e+01   4.6439119e+00   5.4742717e+00
   1.0116667e+02   1.6128820e+01   6.7402704e+01   4.4771333e+00   5.6842202e+00
   1.0133333e+02   1.5991425e+01   6.9357557e+01   4.2787023e+00   5.6296154e+00
   1.0150000e+02   1.6154878e+01   6.7656332e+01   4.0911123e+00   5.7216551e+00
   1.0166667e+02   1.7737034e+01   6.3006808e+01   3.9308616e+00   5.8176682e+00
   1.0183333e+02   1.9495082e+01   5.8839452e+01   3.7082878e+00   6.1571409e+00
   1.0200000e+02   2.1160924e+01   5.5048264e+01   3.4786714e+00   6.4391227e+00
   1.0216667e+02   2.2502051e+01   5.1727880e+01   3.2820056e+00   6.6229519e+00
   1.0233333e+02   2.4008976e+01   4.8587530e+01   3.0747926e+00   6.5733317e+00
   1.0250000e+02   2.5054926e+01   4.5886164e+01   2.8963735e+00   6.7860805e+00
   1.0266667e+02   2.6386999e+01   4.3478996e+01   2.9173965e+00   6.8525645e+00
   1.0283333e+02   2.7800013e+01   4.1185210e+01   2.9723966e+00   6.8167841e+00
   1.0300000e+02   2.8550408e+01   3.9123244e+01   3.0059996e+00   6.8227518e+00
   1.0316667e+02   2.8838282e+01   3.7294239e+01   3.0721952e+00   6.7342204e+00
   1.0333333e+02   2.9466523e+01   3.5275962e+01   3.1233069e+00   6.7220176e+00
   1.0350000e+02   2.9089177e+01   3.3305905e+01   3.1662167e+00   6.7753390e+00
   1.0366667e+02   2.9082780e+01   3.1266970e+01   3.1879982e+00   6.7681154e+00
   1.0383333e+02   2.8919790e+01   2.9063121e+01   3.0728606e+00   6.7138547e+00
   1.0400000e+02   2.9751464e+01   2.7069134e+01   2.8848778e+00   7.1149140e+00
   1.0416667e+02   3.0527684e+01   2.5714854e+01   2.7514420e+00   7.3160036e+00
   1.0433333e+02   3.1370989e+01   2.4576646e+01   2.7012408e+00   7.5727585e+00
   1.0450000e+02   3.1758458e+01   2.2572114e+01   2.7666933e+00   7.8133124e+00
   1.0466667e+02   3.2387445e+01   2.0911640e+01   2.8264766e+00   7.9650586e+00
   1.0483333e+02   3.1974431e+01   1.9360131e+01   2.8613583e+00   8.0649562e+00
   1.0500000e+02   3.1336685e+01   1.8002944e+01   2.8356321e+00   8.4968838e+00
   1.0516667e+02   3.1060133e+01   1.6765540e+01   2.9385774e+00   8.7715253e+00
   1.0533333e+02   3.1780025e+01   1.5645892e+01   3.0681826e+00   8.9618882e+00
   1.0550000e+02   3.3077088e+01   1.4632793e+01   3.1846794e+00   8.9560635e+00
   1.0566667e+02   3.4557809e+01   1.4273739e+01   3.2535490e+00   9.2373296e+00
   1.0583333e+02   3.5688067e+01   1.4846422e+01   3.5768533e+00   9.6549725e+00
   1.0600000e+02   3.6323159e+01   1.5570634e+01   3.9748392e+00   1.0181243e+01
   1.0616667e+02   3.6877290e+01   1.7016163e+01   4.3150160e+00   1.0505235e+01
   1.0633333e+02   3.6779374e+01   1.7652665e+01   4.9588590e+00   1.0855310e+01
   1.0650000e+02   3.7287308e+01   1.7817710e+01   5.5145293e+00   1.1038262e+01
   1.0666667e+02   3.7478002e+01   1.8019364e+01   6.1996862e+00   1.1265478e+01
   1.0683333e+02   3.8282353e+01   1.8090224e+01   6.9045128e+00   1.1241850e+01
   1.0700000e+02   3.9153078e+01   1.8121579e+01   7.5992504e+00   1.1601665e+01
   1.0716667e+02   3.9922185e+01   1.8023345e+01   8.2845871e+00   1.1781038e+01
   1.0733333e+02   3.9904692e+01   1.8006766e+01   8.7297763e+00   1.2030644e+01
   1.0750000e+02   4.0162199e+01   1.8398996e+01   8.7820044e+00   1.2192603e+01
   1.0766667e+02   4.0121352e+01   1.8553603e+01   8.5132880e+00   1.2468844e+01
   1.0783333e+02   4.0133217e+01   1.8590123e+01   8.0830996e+00   1.2795513e+01
   1.0800000e+02   4.1074653e+01   1.8893744e+01   7.4661557e+00   1.3091369e+01
   1.0816667e+02   4.1778191e+01   1.9159147e+01   7.0703014e+00   1.3213456e+01
   1.0833333e+02   4.2102231e+01   1.9584548e+01   6.9471603e+00   1.3113871e+01
   1.0850000e+02   4.1263009e+01   1.9798727e+01   7.0004792e+00   1.2574723e+01
   1.0866667e+02   4.0344626e+01   2.0102815e+01   7.1416868e+00   1.1719374e+01
   1.0883333e+02   4.0402438e+01   1.9954226e+01   7.1382488e+00   1.0909121e+01
   1.0900000e+02   4.1063983e+01   1.9653873e+01   7.1448114e+00   1.0305962e+01
   1.0916667e+02   4.0847423e+01   1.9122346e+01   7.1484181e+00   9.5330584e+00
   1.0933333e+02   4.0284873e+01   1.8309709e+01   6.9721625e+00   8.8066188e+00
   1.0950000e+02   4.0122622e+01   1.7185452e+01   6.5546705e+00   8.1584987e+00
   1.0966667e+02   4.0380139e+01   1.6282751e+01   6.3697727e+00   7.6008416e+00
   1.0983333e+02   4.0307889e+01   1.5165967e+01   6.0382967e+00   7.0774069e+00
   1.1000000e+02   4.0630294e+01   1.4037571e+01   5.6937855e+00   6.6229052e+00
   1.1016667e+02   4.0195229e+01   1.3025271e+01   5.7635546e+00   6.3150401e+00
   1.1033333e+02   3.9931359e+01   1.2051628e+01   5.9195688e+00   5.8947388e+00
   1.1050000e+02   4.0043789e+01   1.1114201e+01   6.0803556e+00   5.5341335e+00
   1.1066667e+02   4.0027390e+01   1.0229930e+01   6.3598046e+00   5.2266898e+00
   1.1083333e+02   4.0136763e+01   9.5136911e+00   6.8059060e+00   4.9857250e+00
   1.1100000e+02   4.0408529e+01   8.8546157e+00   6.9911778e+00   4.7687320e+00
   1.1116667e+02   4.0914156e+01   8.3738138e+00   6.8516083e+00   4.5898145e+00
   1.1133333e+02   4.1362780e+01   7.9112995e+00   7.0008045e+00   4.2854057e+00
   1.1150000e+02   4.2374197e+01   7.5673918e+00   6.9249768e+00   4.0292703e+00
   1.1166667e+02   4.2494119e+01   7.1008093e+00   6.9316245e+00   3.7509451e+00
   1.1183333e+02   4.2796650e+01   6.5301862e+00   7.0359529e+00   3.5447355e+00
   1.1200000e+02   4.2956019e+01   6.5338302e+00   7.2706958e+00   3.3116638e+00
   1.1216667e+02   4.2852965e+01   6.7776846e+00   7.3713824e+00   3.1115786e+00
   1.1233333e+02   4.2771550e+01   6.9803858e+00   7.6337718e+00   2.9859005e+00
   1.1250000e+02   4.2597323e+01   7.1419052e+00   8.2706773e+00   2.8338430e+00
   1.1266667e+02   4.2643355e+01   7.2142004e+00   8.3662039e+00   2.7074190e+00
   1.1283333e+02   4.2103653e+01   7.4386505e+00   8.1270941e+00   2.6023063e+00
   1.1300000e+02   4.1559713e+01   7.3291939e+00   7.7362356e+00   2.4777664e+00
   1.1316667e+02   4.0956535e+01   7.4134910e+00   7.5636141e+00   2.3371372e+00
   1.1333333e+02   4.0252862e+01   7.4221353e+00   7.2982445e+00   2.5145019e+00
   1.1350000e+02   3.9783316e+01   7.4777014e+00   7.0606022e+00   2.6457348e+00


==> fig/stat/shots_AVA.txt <==
video  shots 
11	407


==> fig/stat/shots_EK.txt <==
video  shots 
10	1


==> fig/stat/shots_WT.txt <==
video  shots 
1	0
2	12
3	2
4	0
5	0
6	0
7	8
8	1
9	1


==> fig/stat/shots_mov.txt <==
video  shots 
12	2006
13	677

